Capillary rise in vuggy media

Carbonates are highly heterogeneous formations with large variations in pore size distribution and pore space topology, which results in complex multiphase flow behavior. Here we investigate the spontaneous imbibition behavior of fluids in vuggy carbonates. Glass beads of 1.0 mm diameter, with dissolvable inclusions, are sintered to form multiple configurations of heterogeneous vuggy core with variations in matrix porosity, vug size, vug spatial location, and number of vugs. The core fabrication process is repeatable and allows the impact of vug textural properties to be investigated in a controlled manner. Capillary rise experiments are conducted in these proxy vuggy carbonate core and compared with the homogeneous non-vuggy core as reference. Continuous optical imaging is performed to track the position of the air-water interface in the cores. To understand the change in capillary height in the presence of a vug, a volume-of-fluid two-phase numerical simulation is performed in a parallel set of connected and disconnected tubes. Finally x-ray tomography scans are performed to identify the shape of the air-water interface in a select few cores. The results can be summarized as follows: disconnected vugs result in higher capillary rise compared to non-vuggy porous media. The vugs act as capillary barriers, diverting fluid flow to the adjacent connected channels, which ultimately results in a higher overall capillary rise. The results of this work highlight that radius of spontaneous invasion of aqueous phases, such as fracture fluid and hazardous wastes, are affected by vug porosity but not their distribution.

==> Figures/CapRise/Cont1B.txt <==
t_sec	h_mm
0	0
0.166666666666667	4.4081418104499
0.333333333333333	5.3768858853165
0.5	6.33365103334326
0.666666666666667	7.57408956093069
1.16666666666667	9.36380319076898
1.66666666666667	11.9789268398386
3	14.5957027546792
3.83333333333333	15.1482823884721
6.66666666666667	16.3855196511281
10	17.3493069286817


==> Figures/CapRise/Cont2B.txt <==
t_sec	h_mm
0	0
0.166666666666667	5.26428571428571
0.333333333333333	7.81830178571429
0.5	8.93337321428571
0.666666666666667	9.7309125
1	10.2094839285714
1.5	11.8048017857143
3.33333333333333	12.7658928571429
3.66666666666667	12.9214285714286
5	13.8868267857143
7.33333333333333	14.9960357142857


==> Figures/CapRise/Cont3B.txt <==
t_sec	h_mm
0	0
0.166666666666667	3.87214285714286
0.333333333333333	5.41670535714286
0.5	8.2038125
1.16666666666667	10.5238482142857
2.16666666666667	13.3095625
3	14.4062053571429
4.5	14.8863928571429
7	14.5871607142857
9.66666666666667	14.8603928571429
12	15.6464285714286


==> Figures/CapRise/FriesDreyerSoln.txt <==
time	H97	H200
0	1.67019802306885e-14	7.47576048769488e-15
0.01	0.41927447742279	0.623964178394238
0.02	0.592486126186655	0.880140937490431
0.03	0.725214517694107	1.07581006442101
0.04	0.836987290608414	1.240159102836
0.05	0.935368304203374	1.38449348276703
0.06	1.02423676250054	1.5146112584847
0.07	1.10589708857245	1.63395670599822
0.08	1.1818507402092	1.74477393959096
0.09	1.25314063263484	1.84862171111021
0.1	1.32052610541459	1.94663492721536
0.11	1.38458039808478	2.03967034242149
0.12	1.44574886035178	2.12839356329227
0.13	1.50438565515217	2.21333390664731
0.14	1.56077793618318	2.29492053636581
0.15	1.61516235905633	2.37350714158931
0.16	1.66773670310101	2.4493893070405
0.17	1.71866826493007	2.52281705828002
0.18	1.76810005648926	2.59400412543422
0.19	1.81615547116774	2.6631349172435
0.2	1.86294185681992	2.73036986132906
0.21	1.90855329326239	2.79584955545738
0.22	1.95307278059194	2.85969803819019
0.23	1.99657398422421	2.92202539701302
0.24	2.03912264170847	2.98292987094129
0.25	2.08077770814636	3.04249956243822
0.26	2.12159229722881	3.10081384386914
0.27	2.16161446077813	3.15794452258138
0.28	2.20088783942591	3.21395681338411
0.29	2.23945220954813	3.26891015597335
0.3	2.27734394597824	3.32285890648469
0.31	2.31459641583374	3.3758529260849
0.32	2.35124031558888	3.42793808473954
0.33	2.38730396107996	3.47915669463576
0.34	2.42281353823178	3.52954788490485
0.35	2.45779332082676	3.57914792707998
0.36	2.49226586045412	3.62799051897897
0.37	2.52625215286424	3.67610703332705
0.38	2.55977178422211	3.72352673632686
0.39	2.59284306013566	3.77027698050117
0.4	2.62548311989648	3.816383375415
0.41	2.65770803793185	3.86186993930127
0.42	2.68953291418896	3.90675923413825
0.43	2.72097195488999	3.9510724863335
0.44	2.75203854487853	3.99482969484555
0.45	2.7827453126058	4.03804972830607
0.46	2.81310418865703	4.08075041247964
0.47	2.84312645857399	4.12294860921035
0.48	2.87282281065122	4.16466028784721
0.49	2.90220337926844	4.20590059000617
0.5	2.93127778426799	4.24668388841169
0.51	2.96005516679929	4.28702384046868
0.52	2.98854422201864	4.32693343712781
0.53	3.01675322896974	4.36642504754136
0.54	3.04469007794142	4.40551045994511
0.55	3.07236229555267	4.44420091914657
0.56	3.09977706779453	4.48250716096002
0.57	3.12694126123103	4.52043944388625
0.58	3.15386144252814	4.55800757830042
0.59	3.18054389647925	4.59522095338546
0.6	3.20699464265649	4.63208856201902
0.61	3.23321945082241	4.6686190238011
0.62	3.25922385520615	4.70482060638968
0.63	3.28501316774702	4.74070124529318
0.64	3.31059249040014	4.77626856225515
0.65	3.33596672657519	4.81152988235047
0.66	3.36114059178637	4.84649224990237
0.67	3.38611862358368	4.88116244331799
0.68	3.41090519081316	4.91554698893145
0.69	3.43550450227173	4.94965217393323
0.7	3.45992061479683	4.98348405846004
0.71	3.48415744083692	5.0170484869093
0.72	3.50821875554715	5.0503510985395
0.73	3.53210820344037	5.08339733740998
0.74	3.55582930462928	5.11619246170961
0.75	3.5793854606912	5.14874155252071
0.76	3.6027799601842	5.18104952205823
0.77	3.62601598383265	5.21312112142245
0.78	3.64909660941464	5.24496094790092
0.79	3.67202481636678	5.27657345184906
0.8	3.69480349012856	5.30796294318106
0.81	3.71743542624182	5.33913359749647
0.82	3.73992333422244	5.37008946186692
0.83	3.76226984122377	5.40083446030685
0.84	3.78447749549771	5.43137239894831
0.85	3.80654876967384	5.46170697093884
0.86	3.82848606386376	5.49184176108136
0.87	3.85029170860514	5.52178025023181
0.88	3.87196796765122	5.55152581946948
0.89	3.89351704062171	5.58108175405536
0.9	3.91494106551619	5.61045124719028
0.91	3.93624212110533	5.63963740358609
0.92	3.95742222920203	5.66864324286029
0.93	3.97848335682337	5.69747170276536
0.94	3.9994274182471	5.72612564226199
0.95	4.02025627696955	5.75460784444576
0.96	4.04097174757289	5.78292101933539
0.97	4.06157559750382	5.81106780653079
0.98	4.08206954876894	5.83905077774766
0.99	4.10245527955498	5.86687243923643
1	4.12273442577405	5.8945352340916
1.01	4.14290858253811	5.92204154445684
1.02	4.16297930557147	5.94939369363233
1.03	4.1829481125583	5.97659394808986
1.04	4.20281648443166	6.00364451939908
1.05	4.22258586660794	6.03054756607171
1.06	4.2422576701686	6.05730519532576
1.07	4.26183327299031	6.08391946477588
1.08	4.28131402082834	6.11039238405262
1.09	4.30070122835739	6.13672591635387
1.1	4.31999618016429	6.16292197993287
1.11	4.33920013170598	6.18898244952565
1.12	4.35831431022428	6.21490915771983
1.13	4.3773399156256	6.24070389626963
1.14	4.39627812132732	6.26636841735793
1.15	4.41513007506812	6.29190443480868
1.16	4.43389689968812	6.31731362525232
1.17	4.45257969387922	6.34259762924562
1.18	4.47117953290419	6.36775805234888
1.19	4.48969746929213	6.39279646616204
1.2	4.50813453350474	6.41771440932143
1.21	4.52649173457952	6.44251338845973
1.22	4.54477006074613	6.46719487912977
1.23	4.56297048002491	6.49176032669467
1.24	4.58109394079873	6.51621114718538
1.25	4.59914137236798	6.540548728127
1.26	4.61711368548172	6.56477442933557
1.27	4.63501177285333	6.5888895836867
1.28	4.65283650965665	6.61289549785633
1.29	4.67058875400459	6.63679345303606
1.3	4.68826934741046	6.66058470562358
1.31	4.70587911523482	6.6842704878889
1.32	4.72341886711606	6.70785200861788
1.33	4.74088939738628	6.73133045373408
1.34	4.75829148547337	6.75470698689927
1.35	4.77562589628983	6.777982750094
1.36	4.79289338060862	6.80115886417873
1.37	4.81009467542546	6.82423642943665
1.38	4.82723050431118	6.84721652609846
1.39	4.84430157775144	6.87010021485015
1.4	4.86130859347492	6.8928885373244
1.41	4.87825223677292	6.91558251657618
1.42	4.89513318080539	6.9381831575432
1.43	4.91195208690272	6.96069144749179
1.44	4.92870960485169	6.98310835644875
1.45	4.94540637317733	7.00543483761979
1.46	4.9620430194137	7.027671827795
1.47	4.97862016036666	7.04982024774166
1.48	4.99513840236994	7.07188100258531
1.49	5.01159834153148	7.09385498217915
1.5	5.02800056397278	7.11574306146217
1.51	5.04434564606315	7.13754610080676
1.52	5.06063415464378	7.15926494635585
1.53	5.07686664724776	7.18090043035002
1.54	5.09304367231268	7.20245337144537
1.55	5.10916576938584	7.22392457502143
1.56	5.12523346932691	7.24531483348089
1.57	5.14124729449974	7.26662492654028
1.58	5.15720775896361	7.28785562151234
1.59	5.17311536865648	7.3090076735804
1.6	5.18897062157265	7.3300818260652
1.61	5.2047740079372	7.35107881068392
1.62	5.22052601037448	7.37199934780219
1.63	5.23622710407109	7.3928441466789
1.64	5.2518777569369	7.41361390570457
1.65	5.26747842975938	7.43430931263284
1.66	5.28302957635371	7.45493104480599
1.67	5.29853164371056	7.47547976937401
1.68	5.31398507213936	7.49595614350814
1.69	5.32939029540547	7.51636081460831
1.7	5.34474774086743	7.53669442050556
1.71	5.36005782960753	7.55695758965841
1.72	5.37532097656044	7.57715094134487
1.73	5.3905375906379	7.59727508584876
1.74	5.40570807485106	7.61733062464158
1.75	5.42083282642838	7.63731815055962
1.76	5.43591223693122	7.65723824797632
1.77	5.45094669236646	7.67709149297046
1.78	5.46593657329631	7.69687845349013
1.79	5.48088225494515	7.71659968951214
1.8	5.49578410730323	7.73625575319794
1.81	5.51064249522969	7.75584718904536
1.82	5.52545777854953	7.77537453403661
1.83	5.54023031215291	7.79483831778269
1.84	5.5549604460867	7.81423906266425
1.85	5.56964852564873	7.8335772839689
1.86	5.58429489147647	7.85285349002532
1.87	5.59889987963402	7.87206818233412
1.88	5.61346382169881	7.89122185569529
1.89	5.62798704484456	7.91031499833324
1.9	5.64246987192289	7.92934809201792
1.91	5.65691262154187	7.94832161218404
1.92	5.6713156081453	7.96723602804688
1.93	5.68567914208712	7.98609180271543
1.94	5.70000352970585	8.00488939330325
1.95	5.71428907339794	8.02362925103639
1.96	5.72853607168699	8.04231182135898
1.97	5.74274481929356	8.06093754403641
1.98	5.75691560720235	8.07950685325614
1.99	5.77104872272926	8.0980201777261
2	5.78514444958341	8.11647794077117
2.01	5.7992030679333	8.13488056042711
2.02	5.81322485446547	8.15322844953266
2.03	5.82721008244684	8.17152201581955
2.04	5.84115902178291	8.1897616620003
2.05	5.85507193907483	8.20794778585456
2.06	5.86894909767639	8.22608078031294
2.07	5.88279075774918	8.24416103353945
2.08	5.8965971763161	8.26218892901221
2.09	5.91036860731423	8.28016484560184
2.1	5.92410530164643	8.29808915764891
2.11	5.93780750723207	8.31596223503923
2.12	5.95147546905664	8.33378444327762
2.13	5.96510942921933	8.35155614356036
2.14	5.97870962698098	8.36927769284577
2.15	5.99227629881041	8.38694944392346
2.16	6.00580967842997	8.40457174548232
2.17	6.01930999685946	8.42214494217676
2.18	6.03277748245992	8.43966937469166
2.19	6.046212360977	8.45714537980626
2.2	6.05961485558145	8.47457329045644
2.21	6.07298518691097	8.49195343579568
2.22	6.08632357310956	8.5092861412552
2.23	6.09963022986784	8.52657172860232
2.24	6.11290537046011	8.54381051599814
2.25	6.12614920578358	8.56100281805362
2.26	6.13936194439418	8.578148945885
2.27	6.1525437925431	8.59524920716778
2.28	6.16569495421251	8.61230390618964
2.29	6.17881563114984	8.62931334390256
2.3	6.19190602290316	8.64627781797372
2.31	6.20496632685239	8.66319762283532
2.32	6.21799673824431	8.68007304973389
2.33	6.23099745022376	8.69690438677787
2.34	6.24396865386497	8.71369191898507
2.35	6.25691053820303	8.73043592832873
2.36	6.2698232902637	8.74713669378286
2.37	6.28270709509369	8.76379449136663
2.38	6.29556213578962	8.78040959418808
2.39	6.30838859352667	8.79698227248682
2.4	6.3211866475866	8.81351279367605
2.41	6.33395647538535	8.83000142238374
2.42	6.34669825250026	8.84644842049305
2.43	6.35941215269666	8.86285404718205
2.44	6.37209834795392	8.8792185589625
2.45	6.38475700849072	8.89554220971834
2.46	6.39738830279048	8.91182525074295
2.47	6.40999239762607	8.92806793077614
2.48	6.42256945808383	8.94427049604024
2.49	6.43511964758771	8.96043319027564
2.5	6.44764312792187	8.97655625477564
2.51	6.46014005925457	8.99263992842073
2.52	6.47261060015988	9.00868444771215
2.53	6.48505490764037	9.02469004680492
2.54	6.4974731371484	9.0406569575404
2.55	6.50986544260772	9.05658540947799
2.56	6.52223197643444	9.0724756299265
2.57	6.53457288955731	9.08832784397494
2.58	6.54688833143845	9.10414227452267
2.59	6.55917845009286	9.11991914230919
2.6	6.57144339210812	9.13565866594317
2.61	6.58368330266334	9.15136106193121
2.62	6.59589832554822	9.167026544706
2.63	6.60808860318203	9.18265532665403
2.64	6.62025427663109	9.19824761814273
2.65	6.63239548562685	9.21380362754732
2.66	6.64451236858404	9.22932356127708
2.67	6.65660506261695	9.24480762380109
2.68	6.66867370355792	9.26025601767391
2.69	6.68071842597259	9.27566894356028
2.7	6.69273936317778	9.2910466002599
2.71	6.70473664725586	9.30638918473151
2.72	6.71671040907253	9.32169689211662
2.73	6.72866077829164	9.33696991576302
2.74	6.7405878833901	9.35220844724762
2.75	6.75249185167422	9.36741267639909
2.76	6.76437280929296	9.38258279132025
2.77	6.77623088125463	9.39771897840966
2.78	6.78806619143939	9.41282142238345
2.79	6.7998788626148	9.42789030629627
2.8	6.81166901644887	9.44292581156222
2.81	6.82343677352431	9.45792811797539
2.82	6.83518225335202	9.47289740372988
2.83	6.84690557438372	9.48783384543977
2.84	6.85860685402611	9.5027376181587
2.85	6.87028620865289	9.51760889539892
2.86	6.88194375361788	9.53244784915039
2.87	6.89357960326733	9.54725464989926
2.88	6.90519387095169	9.56202946664629
2.89	6.91678666903946	9.57677246692487
2.9	6.9283581089262	9.59148381681877
2.91	6.9399083010492	9.60616368097963
2.92	6.95143735489696	9.62081222264429
2.93	6.96294537902183	9.63542960365149
2.94	6.97443248105	9.6500159844588
2.95	6.98589876769386	9.66457152415897
2.96	6.99734434476145	9.67909638049613
2.97	7.0087693171685	9.6935907098817
2.98	7.02017378894746	9.70805466741008
2.99	7.03155786325926	9.72248840687418
3	7.04292164240302	9.73689208078066
3.01	7.05426522782524	9.75126584036481
3.02	7.06558872013119	9.7656098356054
3.03	7.07689221909355	9.77992421523929
3.04	7.0881758236627	9.7942091267757
3.05	7.09943963197532	9.80846471651038
3.06	7.11068374136473	9.82269112953946
3.07	7.12190824836943	9.83688850977328
3.08	7.13311324874231	9.85105699994979
3.09	7.14429883745965	9.86519674164797
3.1	7.15546510872977	9.87930787530084
3.11	7.16661215600201	9.89339054020857
3.12	7.17774007197468	9.90744487455098
3.13	7.18884894860429	9.92147101540035
3.14	7.19993887711273	9.93546909873363
3.15	7.2110099479965	9.94943925944473
3.16	7.22206225103455	9.9633816313565
3.17	7.2330958752956	9.97729634723269
3.18	7.24411090914662	9.99118353878945
3.19	7.25510744026048	10.0050433367071
3.2	7.26608555562311	10.0188758706412
3.21	7.27704534154151	10.0326812692342
3.22	7.28798688365093	10.0464596601259
3.23	7.29891026692215	10.0602111699648
3.24	7.30981557566882	10.0739359244188
3.25	7.32070289355431	10.0876340481854
3.26	7.33157230359883	10.1013056650026
3.27	7.34242388818658	10.1149508976591
3.28	7.35325772907194	10.1285698680043
3.29	7.36407390738701	10.1421626969583
3.3	7.3748725036474	10.1557295045221
3.31	7.38565359775936	10.1692704097869
3.32	7.39641726902582	10.1827855309443
3.33	7.40716359615327	10.1962749852951
3.34	7.41789265725758	10.2097388892591
3.35	7.42860452986944	10.2231773583844
3.36	7.43929929094286	10.236590507356
3.37	7.44997701685835	10.2499784500054
3.38	7.46063778343079	10.2633412993191
3.39	7.47128166591438	10.2766791674475
3.4	7.48190873900893	10.2899921657133
3.41	7.49251907686504	10.3032804046202
3.42	7.50311275309021	10.3165439938616
3.43	7.51368984075412	10.3297830423281
3.44	7.52425041239425	10.3429976581166
3.45	7.53479454002132	10.3561879485377
3.46	7.5453222951242	10.3693540201239
3.47	7.55583374867575	10.3824959786377
3.48	7.56632897113807	10.3956139290789
3.49	7.5768080324673	10.4087079756928
3.5	7.58727100211794	10.4217782219772
3.51	7.59771794904971	10.4348247706903
3.52	7.60814894173096	10.4478477238581
3.53	7.61856404814405	10.4608471827813
3.54	7.6289633357906	10.4738232480426
3.55	7.63934687169516	10.4867760195143
3.56	7.64971472241085	10.4997055963645
3.57	7.66006695402376	10.5126120770648
3.58	7.67040363215741	10.5254955593964
3.59	7.68072482197722	10.5383561404575
3.6	7.69103058819508	10.5511939166694
3.61	7.70132099507389	10.5640089837837
3.62	7.71159610643174	10.5768014368882
3.63	7.72185598564585	10.5895713704134
3.64	7.73210069565813	10.6023188781394
3.65	7.74233029897742	10.6150440532014
3.66	7.75254485768494	10.6277469880965
3.67	7.76274443343849	10.6404277746892
3.68	7.77292908747563	10.6530865042182
3.69	7.78309888061849	10.6657232673014
3.7	7.79325387327731	10.6783381539428
3.71	7.80339412545383	10.6909312535375
3.72	7.81351969674651	10.7035026548778
3.73	7.82363064635285	10.716052446159
3.74	7.83372703307414	10.7285807149846
3.75	7.84380891531866	10.7410875483722
3.76	7.85387635110555	10.7535730327587
3.77	7.8639293980688	10.7660372540061
3.78	7.87396811345956	10.7784802974063
3.79	7.88399255415119	10.7909022476868
3.8	7.89400277664182	10.8033031890157
3.81	7.90399883705812	10.8156832050069
3.82	7.91398079115906	10.8280423787254
3.83	7.92394869433814	10.8403807926919
3.84	7.93390260162812	10.8526985288881
3.85	7.9438425677032	10.8649956687616
3.86	7.95376864688309	10.8772722932306
3.87	7.96368089313562	10.8895284826887
3.88	7.97357936008033	10.9017643170099
3.89	7.98346410099151	10.913979875553
3.9	7.99333516880088	10.9261752371665
3.91	8.00319261610128	10.9383504801927
3.92	8.01303649514967	10.9505056824729
3.93	8.02286685786964	10.9626409213513
3.94	8.03268375585426	10.9747562736798
3.95	8.04248724037024	10.9868518158223
3.96	8.0522773623593	10.9989276236587
3.97	8.0620541724421	11.0109837725896
3.98	8.07181772092036	11.0230203375403
3.99	8.08156805778055	11.0350373929652
4	8.09130523269524	11.0470350128516
4.01	8.10102929502746	11.0590132707239
4.02	8.11074029383225	11.0709722396479
4.03	8.12043827786	11.0829119922344
4.04	8.13012329555824	11.0948326006436
4.05	8.13979539507584	11.1067341365885
4.06	8.14945462426356	11.118616671339
4.07	8.15910103067818	11.1304802757259
4.08	8.16873466158469	11.1423250201444
4.09	8.17835556395806	11.1541509745581
4.1	8.18796378448653	11.1659582085023
4.11	8.19755936957384	11.177746791088
4.12	8.20714236534167	11.1895167910055
4.13	8.21671281763166	11.2012682765277
4.14	8.22627077200839	11.2130013155141
4.15	8.2358162737614	11.2247159754136
4.16	8.2453493679073	11.2364123232688
4.17	8.25487009919237	11.2480904257187
4.18	8.26437851209493	11.2597503490025
4.19	8.2738746508272	11.2713921589629
4.2	8.2833585593377	11.2830159210493
4.21	8.29283028131367	11.294621700321
4.22	8.30228986018309	11.3062095614508
4.23	8.31173733911655	11.3177795687277
4.24	8.32117276102931	11.3293317860605
4.25	8.33059616858436	11.3408662769808
4.26	8.34000760419368	11.3523831046462
4.27	8.34940711002004	11.3638823318429
4.28	8.35879472798	11.3753640209895
4.29	8.36817049974493	11.3868282341395
4.3	8.37753446674383	11.3982750329842
4.31	8.38688667016476	11.4097044788561
4.32	8.39622715095707	11.4211166327315
4.33	8.40555594983299	11.4325115552334
4.34	8.41487310727014	11.4438893066344
4.35	8.42417866351275	11.4552499468595
4.36	8.43347265857422	11.466593535489
4.37	8.44275513223818	11.4779201317611
4.38	8.45202612406112	11.489229794575
4.39	8.46128567337354	11.5005225824929
4.4	8.47053381928235	11.5117985537435
4.41	8.47977060067223	11.5230577662241
4.42	8.48899605620747	11.5343002775036
4.43	8.49821022433382	11.5455261448245
4.44	8.50741314328005	11.5567354251065
4.45	8.51660485105998	11.5679281749478
4.46	8.52578538547374	11.5791044506288
4.47	8.53495478410994	11.5902643081138
4.48	8.54411308434658	11.6014078030537
4.49	8.55326032335364	11.6125349907886
4.5	8.56239653809395	11.6236459263501
4.51	8.57152176532501	11.6347406644637
4.52	8.58063604160112	11.6458192595511
4.53	8.58973940327405	11.6568817657328
4.54	8.59883188649468	11.6679282368301
4.55	8.60791352721579	11.6789587263677
4.56	8.61698436119211	11.6899732875758
4.57	8.62604442398252	11.7009719733924
4.58	8.63509375095158	11.7119548364656
4.59	8.64413237727077	11.7229219291557
4.6	8.65316033791998	11.7338733035375
4.61	8.66217766768948	11.7448090114025
4.62	8.67118440118033	11.7557291042609
4.63	8.68018057280689	11.7666336333439
4.64	8.68916621679765	11.7775226496057
4.65	8.69814136719666	11.7883962037255
4.66	8.70710605786518	11.7992543461099
4.67	8.71606032248279	11.8100971268946
4.68	8.72500419454856	11.8209245959466
4.69	8.73393770738314	11.8317368028662
4.7	8.74286089412941	11.842533796989
4.71	8.75177378775401	11.8533156273877
4.72	8.76067642104857	11.8640823428744
4.73	8.76956882663137	11.8748339920021
4.74	8.77845103694835	11.8855706230671
4.75	8.78732308427403	11.8962922841104
4.76	8.7961850007134	11.90699902292
4.77	8.80503681820276	11.9176908870325
4.78	8.81387856851111	11.928367923735
4.79	8.82271028324155	11.9390301800671
4.8	8.83153199383205	11.9496777028224
4.81	8.84034373155703	11.9603105385506
4.82	8.84914552752839	11.9709287335589
4.83	8.85793741269661	11.9815323339144
4.84	8.8667194178523	11.9921213854451
4.85	8.87549157362659	12.002695933742
4.86	8.88425391049346	12.013256024161
4.87	8.89300645876951	12.0238017018241
4.88	8.9017492486163	12.0343330116215
4.89	8.91048231004044	12.044849998213
4.9	8.91920567289569	12.05535270603
4.91	8.92791936688326	12.0658411792767
4.92	8.93662342155309	12.0763154619319
4.93	8.94531786630516	12.0867755977508
4.94	8.95400273039049	12.0972216302662
4.95	8.96267804291192	12.1076536027904
4.96	8.97134383282561	12.1180715584167
4.97	8.9800001289416	12.1284755400207
4.98	8.98864695992504	12.1388655902622
4.99	8.99728435429741	12.1492417515865
5	9.00591234043718	12.1596040662259
5.01	9.01453094658113	12.1699525762013
5.02	9.02314020082495	12.1802873233236
5.03	9.03174013112482	12.1906083491951
5.04	9.04033076529758	12.200915695211
5.05	9.04891213102244	12.2112094025612
5.06	9.05748425584182	12.221489512231
5.07	9.06604716716135	12.2317560650031
5.08	9.07460089225219	12.2420091014588
5.09	9.0831454582514	12.2522486619793
5.1	9.09168089216243	12.2624747867473
5.11	9.10020722085651	12.2726875157482
5.12	9.10872447107356	12.2828868887715
5.13	9.11723266942295	12.293072945412
5.14	9.12573184238416	12.3032457250713
5.15	9.13422201630828	12.3134052669593
5.16	9.14270321741851	12.323551610095
5.17	9.15117547181063	12.3336847933082
5.18	9.15963880545469	12.3438048552406
5.19	9.16809324419523	12.3539118343472
5.2	9.17653881375232	12.3640057688973
5.21	9.18497553972268	12.3740866969762
5.22	9.19340344758002	12.3841546564859
5.23	9.20182256267598	12.3942096851468
5.24	9.21023291024121	12.4042518204988
5.25	9.21863451538601	12.414281099902
5.26	9.22702740310132	12.4242975605387
5.27	9.23541159825877	12.4343012394142
5.28	9.24378712561276	12.4442921733577
5.29	9.25215400979991	12.454270399024
5.3	9.26051227534089	12.4642359528943
5.31	9.26886194664039	12.4741888712775
5.32	9.27720304798849	12.4841291903112
5.33	9.28553560356108	12.4940569459631
5.34	9.29385963742052	12.5039721740316
5.35	9.30217517351691	12.5138749101476
5.36	9.31048223568812	12.5237651897751
5.37	9.31878084766108	12.5336430482122
5.38	9.32707103305213	12.5435085205927
5.39	9.33535281536801	12.5533616418868
5.4	9.34362621800632	12.5632024469022
5.41	9.35189126425688	12.5730309702853
5.42	9.36014797730104	12.5828472465219
5.43	9.36839638021401	12.5926513099387
5.44	9.37663649596415	12.602443194704
5.45	9.38486834741504	12.6122229348288
5.46	9.39309195732504	12.621990564168
5.47	9.40130734834801	12.631746116421
5.48	9.40951454303471	12.6414896251331
5.49	9.41771356383312	12.6512211236961
5.5	9.42590443308859	12.6609406453498
5.51	9.43408717304552	12.6706482231824
5.52	9.44226180584666	12.6803438901319
5.53	9.45042835353529	12.6900276789866
5.54	9.45858683805443	12.6996996223867
5.55	9.46673728124856	12.7093597528246
5.56	9.47487970486359	12.7190081026462
5.57	9.48301413054752	12.7286447040516
5.58	9.4911405798513	12.7382695890962
5.59	9.49925907422968	12.7478827896916
5.6	9.50736963504105	12.7574843376064
5.61	9.5154722835488	12.767074264467
5.62	9.52356704092121	12.7766526017588
5.63	9.53165392823285	12.7862193808269
5.64	9.53973296646446	12.7957746328768
5.65	9.54780417650387	12.8053183889756
5.66	9.55586757914642	12.8148506800526
5.67	9.56392319509563	12.8243715369003
5.68	9.57197104496423	12.8338809901752
5.69	9.58001114927356	12.8433790703987
5.7	9.58804352845507	12.8528658079576
5.71	9.59606820285087	12.8623412331055
5.72	9.60408519271355	12.8718053759631
5.73	9.61209451820763	12.8812582665194
5.74	9.62009619940952	12.8906999346321
5.75	9.62809025630816	12.9001304100288
5.76	9.6360767088056	12.9095497223076
5.77	9.64405557671767	12.9189579009379
5.78	9.6520268797743	12.9283549752611
5.79	9.6599906376199	12.9377409744915
5.8	9.66794686981447	12.9471159277172
5.81	9.67589559583321	12.9564798639004
5.82	9.68383683506806	12.9658328118787
5.83	9.69177060682747	12.9751748003654
5.84	9.69969693033699	12.9845058579507
5.85	9.70761582473998	12.993826013102
5.86	9.71552730909807	13.0031352941648
5.87	9.72343140239146	13.0124337293636
5.88	9.7313281235197	13.0217213468023
5.89	9.73921749130181	13.0309981744653
5.9	9.74709952447715	13.0402642402177
5.91	9.75497424170542	13.0495195718067
5.92	9.76284166156769	13.0587641968616
5.93	9.77070180256651	13.0679981428949
5.94	9.77855468312634	13.0772214373028
5.95	9.78640032159429	13.0864341073663
5.96	9.79423873624006	13.0956361802512
5.97	9.80206994525711	13.1048276830093
5.98	9.80989396676246	13.1140086425789
5.99	9.81771081879764	13.1231790857854
6	9.82552051932873	13.1323390393421
6.01	9.83332308624701	13.1414885298507
6.02	9.84111853736927	13.1506275838022
6.03	9.84890689043845	13.1597562275773
6.04	9.85668816312404	13.1688744874469
6.05	9.86446237302201	13.1779823895734
6.06	9.87222953765616	13.1870799600104
6.07	9.87998967447754	13.1961672247041
6.08	9.88774280086566	13.2052442094937
6.09	9.89548893412848	13.2143109401116
6.1	9.90322809150278	13.2233674421848
6.11	9.91096029015509	13.2324137412347
6.12	9.91868554718127	13.2414498626783
6.13	9.9264038796075	13.2504758318284
6.14	9.93411530439082	13.2594916738946
6.15	9.94181983841888	13.2684974139833
6.16	9.9495174985108	13.277493077099
6.17	9.95720830141746	13.2864786881444
6.18	9.96489226382195	13.295454271921
6.19	9.97256940234	13.3044198531298
6.2	9.98023973351981	13.3133754563719
6.21	9.9879032738433	13.322321106149
6.22	9.99556003972576	13.331256826864
6.23	10.0032100475167	13.3401826428214
6.24	10.0108533135002	13.3490985782281
6.25	10.0184898538945	13.3580046571937
6.26	10.0261196848536	13.3669009037313
6.27	10.0337428224667	13.3757873417578
6.28	10.0413592827589	13.3846639950947
6.29	10.0489690816916	13.3935308874682
6.3	10.0565722351629	13.4023880425102
6.31	10.0641687590072	13.4112354837587
6.32	10.0717586689969	13.4200732346581
6.33	10.0793419808417	13.42890131856
6.34	10.0869187101893	13.4377197587234
6.35	10.0944888726257	13.4465285783156
6.36	10.1020524836753	13.4553278004124
6.37	10.1096095588022	13.4641174479986
6.38	10.1171601134092	13.472897543969
6.39	10.1247041628387	13.4816681111279
6.4	10.1322417223737	13.4904291721908
6.41	10.1397728072367	13.4991807497838
6.42	10.1472974325916	13.5079228664449
6.43	10.1548156135426	13.516655544624
6.44	10.1623273651357	13.5253788066836
6.45	10.1698327023583	13.534092674899
6.46	10.1773316401397	13.5427971714594
6.47	10.1848241933513	13.5514923184675
6.48	10.1923103768074	13.5601781379408
6.49	10.1997902052648	13.5688546518112
6.5	10.2072636934238	13.5775218819265
6.51	10.2147308559277	13.5861798500499
6.52	10.2221917073641	13.594828577861
6.53	10.2296462622644	13.603468086956
6.54	10.2370945351044	13.6120983988484
6.55	10.2445365403046	13.620719534969
6.56	10.2519722922304	13.629331516667
6.57	10.2594018051925	13.6379343652098
6.58	10.2668250934472	13.6465281017838
6.59	10.2742421711968	13.6551127474947
6.6	10.2816530525892	13.663688323368
6.61	10.2890577517193	13.6722548503492
6.62	10.2964562826285	13.6808123493047
6.63	10.3038486593047	13.6893608410218
6.64	10.3112348956841	13.6979003462092
6.65	10.3186150056495	13.7064308854975
6.66	10.3259890030319	13.7149524794395
6.67	10.3333569016105	13.7234651485108
6.68	10.3407187151125	13.73196891311
6.69	10.3480744572141	13.7404637935594
6.7	10.3554241415399	13.7489498101047
6.71	10.3627677816645	13.7574269829164
6.72	10.3701053911112	13.7658953320894
6.73	10.3774369833532	13.7743548776439
6.74	10.3847625718138	13.7828056395253
6.75	10.3920821698664	13.7912476376049
6.76	10.3993957908349	13.7996808916805
6.77	10.4067034479938	13.8081054214762
6.78	10.4140051545687	13.8165212466433
6.79	10.4213009237368	13.8249283867604
6.8	10.4285907686258	13.8333268613338
6.81	10.4358747023164	13.841716689798
6.82	10.4431527378404	13.8500978915161
6.83	10.450424888182	13.8584704857798
6.84	10.4576911662781	13.8668344918102
6.85	10.4649515850183	13.8751899287579
6.86	10.472206157245	13.8835368157036
6.87	10.4794548957538	13.8918751716582
6.88	10.4866978132939	13.9002050155632
6.89	10.4939349225679	13.9085263662912
6.9	10.5011662362329	13.9168392426461
6.91	10.5083917668994	13.9251436633636
6.92	10.5156115271327	13.9334396471114
6.93	10.5228255294527	13.9417272124897
6.94	10.5300337863341	13.9500063780312
6.95	10.5372363102066	13.958277162202
6.96	10.5444331134554	13.9665395834014
6.97	10.5516242084208	13.9747936599624
6.98	10.5588096073993	13.9830394101525
6.99	10.5659893226432	13.991276852173
7	10.5731633663608	13.9995060041606
7.01	10.5803317507171	14.0077268841865
7.02	10.5874944878336	14.0159395102577
7.03	10.5946515897885	14.0241439003167
7.04	10.6018030686173	14.0323400722422
7.05	10.6089489363124	14.0405280438491
7.06	10.6160892048241	14.0487078328891
7.07	10.6232238860602	14.0568794570508
7.08	10.6303529918865	14.0650429339602
7.09	10.6374765341266	14.0731982811808
7.1	10.6445945245626	14.0813455162142
7.11	10.6517069749353	14.0894846565
7.12	10.6588138969439	14.0976157194164
7.13	10.6659153022469	14.1057387222807
7.14	10.6730112024616	14.1138536823489
7.15	10.6801016091647	14.1219606168167
7.16	10.6871865338924	14.1300595428195
7.17	10.694265988141	14.1381504774327
7.18	10.701339983366	14.1462334376721
7.19	10.7084085309837	14.1543084404938
7.2	10.7154716423703	14.1623755027953
7.21	10.7225293288628	14.1704346414148
7.22	10.7295816017584	14.1784858731323
7.23	10.7366284723159	14.1865292146694
7.24	10.7436699517544	14.1945646826898
7.25	10.750706051255	14.2025922937994
7.26	10.7577367819597	14.2106120645469
7.27	10.7647621549725	14.2186240114238
7.28	10.7717821813589	14.2266281508646
7.29	10.7787968721466	14.2346244992475
7.3	10.7858062383256	14.2426130728941
7.31	10.7928102908478	14.2505938880701
7.32	10.7998090406282	14.2585669609854
7.33	10.8068024985442	14.2665323077946
7.34	10.8137906754365	14.2744899445968
7.35	10.8207735821079	14.2824398874362
7.36	10.8277512293256	14.2903821523024
7.37	10.8347236278198	14.2983167551304
7.38	10.8416907882839	14.3062437118011
7.39	10.8486527213758	14.3141630381414
7.4	10.8556094377168	14.3220747499247
7.41	10.8625609478926	14.3299788628707
7.42	10.8695072624531	14.3378753926462
7.43	10.8764483919125	14.3457643548649
7.44	10.8833843467501	14.3536457650879
7.45	10.8903151374093	14.3615196388239
7.46	10.897240774299	14.3693859915294
7.47	10.9041612677931	14.3772448386089
7.48	10.9110766282307	14.3850961954153
7.49	10.9179868659164	14.3929400772501
7.5	10.9248919911203	14.4007764993634
7.51	10.9317920140784	14.4086054769546
7.52	10.9386869449926	14.4164270251721
7.53	10.9455767940308	14.4242411591141
7.54	10.9524615713273	14.4320478938282
7.55	10.9593412869826	14.4398472443124
7.56	10.9662159510641	14.4476392255145
7.57	10.9730855736055	14.455423852333
7.58	10.9799501646076	14.463201139617
7.59	10.9868097340381	14.4709711021664
7.6	10.9936642918321	14.4787337547324
7.61	11.0005138478917	14.4864891120174
7.62	11.0073584120867	14.4942371886755
7.63	11.0141979942545	14.5019779993125
7.64	11.0210326042002	14.5097115584862
7.65	11.0278622516966	14.5174378807068
7.66	11.0346869464851	14.5251569804367
7.67	11.041506698275	14.5328688720912
7.68	11.0483215167437	14.5405735700384
7.69	11.0551314115378	14.5482710885996
7.7	11.0619363922717	14.5559614420491
7.71	11.0687364685291	14.5636446446152
7.72	11.0755316498627	14.5713207104796
7.73	11.0823219457939	14.578989653778
7.74	11.0891073658136	14.5866514886004
7.75	11.0958879193819	14.5943062289911
7.76	11.1026636159283	14.6019538889489
7.77	11.1094344648523	14.6095944824274
7.78	11.1162004755228	14.6172280233353
7.79	11.1229616572786	14.6248545255365
7.8	11.1297180194288	14.63247400285
7.81	11.1364695712525	14.6400864690507
7.82	11.1432163219989	14.6476919378691
7.83	11.1499582808879	14.6552904229918
7.84	11.15669545711	14.6628819380615
7.85	11.1634278598263	14.6704664966775
7.86	11.1701554981685	14.6780441123952
7.87	11.1768783812398	14.6856147987273
7.88	11.1835965181139	14.693178569143
7.89	11.1903099178361	14.7007354370691
7.9	11.1970185894229	14.7082854158893
7.91	11.2037225418622	14.7158285189451
7.92	11.2104217841135	14.7233647595357
7.93	11.2171163251085	14.7308941509182
7.94	11.2238061737498	14.7384167063076
7.95	11.2304913389128	14.7459324388775
7.96	11.2371718294447	14.7534413617596
7.97	11.2438476541648	14.7609434880445
7.98	11.250518821865	14.7684388307816
7.99	11.2571853413094	14.7759274029792
8	11.2638472212348	14.7834092176049


==> Figures/CapRise/HomoLog.dat <==
T1 	 H1 	 T2 	 H2 	 T3 	 H3 
0.0000 	 0.0000 	 0.0000 	 0.0000 	 0.0000 	 0.0000 
0.0758 	 2.5540 	 0.0758 	 2.7818 	 0.0758 	 2.1050 
0.1515 	 4.2322 	 0.1515 	 4.9330 	 0.1515 	 3.6539 
0.2273 	 4.8522 	 0.2273 	 6.4077 	 0.2273 	 4.4943 
0.3030 	 5.2182 	 0.3030 	 7.4998 	 0.3030 	 5.0999 
0.3788 	 5.6320 	 0.3788 	 8.1955 	 0.3788 	 6.1525 
0.4545 	 6.0552 	 0.4545 	 8.6796 	 0.4545 	 7.6431 
0.5303 	 6.5501 	 0.5303 	 9.1055 	 0.5303 	 8.3967 
0.6061 	 7.1662 	 0.6061 	 9.5118 	 0.6061 	 8.8143 
0.6818 	 7.6502 	 0.6818 	 9.7650 	 0.6818 	 9.1526 
0.7576 	 7.9850 	 0.7576 	 9.8964 	 0.7576 	 9.4279 
0.8333 	 8.2610 	 0.8333 	 9.9876 	 0.8333 	 9.6566 
0.9091 	 8.5012 	 0.9091 	 10.0716 	 0.9091 	 9.8550 
0.9848 	 8.7290 	 0.9848 	 10.1815 	 0.9848 	 10.0396 
1.0606 	 8.9676 	 1.0606 	 10.3578 	 1.0606 	 10.2266 
1.1364 	 9.2401 	 1.1364 	 10.6118 	 1.1364 	 10.4325 
1.2121 	 9.5729 	 1.2121 	 10.9090 	 1.2121 	 10.6662 
1.2879 	 9.9778 	 1.2879 	 11.2138 	 1.2879 	 10.9057 
1.3636 	 10.4249 	 1.3636 	 11.4906 	 1.3636 	 11.1464 
1.4394 	 10.8814 	 1.4394 	 11.7038 	 1.4394 	 11.3865 
1.5152 	 11.3145 	 1.5152 	 11.8205 	 1.5152 	 11.6242 
1.5909 	 11.6912 	 1.5909 	 11.8952 	 1.5909 	 11.8577 
1.6667 	 11.9789 	 1.6667 	 11.9642 	 1.6667 	 12.0853 
1.7424 	 12.2060 	 1.7424 	 12.0276 	 1.7424 	 12.3052 
1.8182 	 12.4229 	 1.8182 	 12.0861 	 1.8182 	 12.5155 
1.8939 	 12.6298 	 1.8939 	 12.1398 	 1.8939 	 12.7145 
1.9697 	 12.8268 	 1.9697 	 12.1892 	 1.9697 	 12.9004 
2.0455 	 13.0140 	 2.0455 	 12.2346 	 2.0455 	 13.0714 
2.1212 	 13.1916 	 2.1212 	 12.2765 	 2.1212 	 13.2257 
2.1970 	 13.3598 	 2.1970 	 12.3152 	 2.1970 	 13.3630 
2.2727 	 13.5186 	 2.2727 	 12.3511 	 2.2727 	 13.4947 
2.3485 	 13.6682 	 2.3485 	 12.3845 	 2.3485 	 13.6230 
2.4242 	 13.8088 	 2.4242 	 12.4158 	 2.4242 	 13.7465 
2.5000 	 13.9404 	 2.5000 	 12.4454 	 2.5000 	 13.8640 
2.5758 	 14.0633 	 2.5758 	 12.4737 	 2.5758 	 13.9745 
2.6515 	 14.1775 	 2.6515 	 12.5011 	 2.6515 	 14.0767 
2.7273 	 14.2833 	 2.7273 	 12.5278 	 2.7273 	 14.1694 
2.8030 	 14.3806 	 2.8030 	 12.5544 	 2.8030 	 14.2514 
2.8788 	 14.4698 	 2.8788 	 12.5811 	 2.8788 	 14.3216 
2.9545 	 14.5509 	 2.9545 	 12.6084 	 2.9545 	 14.3787 
3.0303 	 14.6241 	 3.0303 	 12.6365 	 3.0303 	 14.4227 
3.1061 	 14.6910 	 3.1061 	 12.6660 	 3.1061 	 14.4631 
3.1818 	 14.7523 	 3.1818 	 12.6971 	 3.1818 	 14.5024 
3.2576 	 14.8088 	 3.2576 	 12.7303 	 3.2576 	 14.5404 
3.3333 	 14.8610 	 3.3333 	 12.7659 	 3.3333 	 14.5770 
3.4091 	 14.9098 	 3.4091 	 12.8011 	 3.4091 	 14.6122 
3.4848 	 14.9556 	 3.4848 	 12.8346 	 3.4848 	 14.6457 
3.5606 	 14.9993 	 3.5606 	 12.8686 	 3.5606 	 14.6775 
3.6364 	 15.0414 	 3.6364 	 12.9054 	 3.6364 	 14.7075 
3.7121 	 15.0826 	 3.7121 	 12.9469 	 3.7121 	 14.7355 
3.7879 	 15.1235 	 3.7879 	 12.9925 	 3.7879 	 14.7615 
3.8636 	 15.1648 	 3.8636 	 13.0417 	 3.8636 	 14.7854 
3.9394 	 15.2058 	 3.9394 	 13.0940 	 3.9394 	 14.8070 
4.0152 	 15.2462 	 4.0152 	 13.1489 	 4.0152 	 14.8263 
4.0909 	 15.2861 	 4.0909 	 13.2059 	 4.0909 	 14.8431 
4.1667 	 15.3255 	 4.1667 	 13.2646 	 4.1667 	 14.8573 
4.2424 	 15.3644 	 4.2424 	 13.3245 	 4.2424 	 14.8688 
4.3182 	 15.4027 	 4.3182 	 13.3851 	 4.3182 	 14.8775 
4.3939 	 15.4406 	 4.3939 	 13.4460 	 4.3939 	 14.8833 
4.4697 	 15.4780 	 4.4697 	 13.5067 	 4.4697 	 14.8861 
4.5455 	 15.5149 	 4.5455 	 13.5668 	 4.5455 	 14.8861 
4.6212 	 15.5514 	 4.6212 	 13.6257 	 4.6212 	 14.8844 
4.6970 	 15.5874 	 4.6970 	 13.6830 	 4.6970 	 14.8811 
4.7727 	 15.6229 	 4.7727 	 13.7382 	 4.7727 	 14.8765 
4.8485 	 15.6580 	 4.8485 	 13.7909 	 4.8485 	 14.8706 
4.9242 	 15.6926 	 4.9242 	 13.8406 	 4.9242 	 14.8635 
5.0000 	 15.7268 	 5.0000 	 13.8868 	 5.0000 	 14.8553 
5.0758 	 15.7606 	 5.0758 	 13.9310 	 5.0758 	 14.8461 
5.1515 	 15.7940 	 5.1515 	 13.9748 	 5.1515 	 14.8360 
5.2273 	 15.8269 	 5.2273 	 14.0183 	 5.2273 	 14.8252 
5.3030 	 15.8595 	 5.3030 	 14.0614 	 5.3030 	 14.8136 
5.3788 	 15.8917 	 5.3788 	 14.1042 	 5.3788 	 14.8015 
5.4545 	 15.9234 	 5.4545 	 14.1465 	 5.4545 	 14.7888 
5.5303 	 15.9548 	 5.5303 	 14.1884 	 5.5303 	 14.7758 
5.6061 	 15.9859 	 5.6061 	 14.2298 	 5.6061 	 14.7625 
5.6818 	 16.0165 	 5.6818 	 14.2707 	 5.6818 	 14.7490 
5.7576 	 16.0468 	 5.7576 	 14.3111 	 5.7576 	 14.7354 
5.8333 	 16.0768 	 5.8333 	 14.3510 	 5.8333 	 14.7218 
5.9091 	 16.1064 	 5.9091 	 14.3903 	 5.9091 	 14.7084 
5.9848 	 16.1357 	 5.9848 	 14.4291 	 5.9848 	 14.6951 
6.0606 	 16.1646 	 6.0606 	 14.4672 	 6.0606 	 14.6822 
6.1364 	 16.1933 	 6.1364 	 14.5047 	 6.1364 	 14.6696 
6.2121 	 16.2216 	 6.2121 	 14.5416 	 6.2121 	 14.6576 
6.2879 	 16.2496 	 6.2879 	 14.5778 	 6.2879 	 14.6462 
6.3636 	 16.2774 	 6.3636 	 14.6133 	 6.3636 	 14.6355 
6.4394 	 16.3048 	 6.4394 	 14.6481 	 6.4394 	 14.6256 
6.5152 	 16.3320 	 6.5152 	 14.6821 	 6.5152 	 14.6166 
6.5909 	 16.3589 	 6.5909 	 14.7154 	 6.5909 	 14.6086 
6.6667 	 16.3855 	 6.6667 	 14.7479 	 6.6667 	 14.6017 
6.7424 	 16.4119 	 6.7424 	 14.7795 	 6.7424 	 14.5960 
6.8182 	 16.4382 	 6.8182 	 14.8104 	 6.8182 	 14.5917 
6.8939 	 16.4644 	 6.8939 	 14.8403 	 6.8939 	 14.5887 
6.9697 	 16.4903 	 6.9697 	 14.8694 	 6.9697 	 14.5873 
7.0455 	 16.5161 	 7.0455 	 14.8976 	 7.0455 	 14.5873 
7.1212 	 16.5418 	 7.1212 	 14.9249 	 7.1212 	 14.5880 
7.1970 	 16.5673 	 7.1970 	 14.9512 	 7.1970 	 14.5893 
7.2727 	 16.5926 	 7.2727 	 14.9765 	 7.2727 	 14.5912 
7.3485 	 16.6177 	 7.3485 	 15.0008 	 7.3485 	 14.5936 
7.4242 	 16.6426 	 7.4242 	 15.0241 	 7.4242 	 14.5967 
7.5000 	 16.6674 	 7.5000 	 15.0464 	 7.5000 	 14.6003 


==> Figures/CapRise/VC01.txt <==
t_sec	h_mm
0	0
0.12677055	5.74324324324324
0.2535411	6.64504504504505
0.380311675	12.0626126126126
0.507082225	12.0626126126126
0.6338528	15.2042792792793
0.76062335	13.8531531531532
0.887393925	14.4254504504505
1.14093505	17.4583333333333
1.77478785	22.0765765765766
2.78895235	26.0157657657658
6.592069225	29.3952702702703
9.634562725	29.5045045045045
10.14164495	33.1150900900901


==> Figures/CapRise/VC03.txt <==
t_sec	h_mm
0	0
0.12677055	4.71698113207547
0.2535411	8.33930817610063
0.380311675	11.4877358490566
0.507082225	12.4213836477987
0.6338528	13.3647798742138
1.77478785	16.8238993710692
3.929887425	16.9817610062893
6.592069225	18.0823899371069
9.0007099	19.8119496855346
10.14164495	21.3927672955975


==> Figures/CapRise/VC04.txt <==
t_sec	h_mm
0	0
0.2535411	6.31104100946372
0.507082225	9.30599369085174
1.014164475	14.4321766561514
1.6480173	16.5646687697161
4.18342855	16.8769716088328
4.6905108	17.5141955835962
7.606233725	18.4570977917981
10.14164495	19.7217665615142


==> Figures/CapRise/VC06.txt <==
t_sec	h_mm
0	0
0.2535411	7.68793859649123
0.507082225	12.3923245614035
1.14093505	14.2649122807018
2.15509955	19.0839912280702
5.45113415	22.2760964912281
8.620398225	22.8081140350877
10.14164495	22.9177631578947


==> Figures/CapRise/VC08.txt <==
t_sec	h_mm
0	0
0.380311675	10.8385350318471
0.887393925	12.7398089171975
1.6480173	16.4044585987261
4.6905108	19.4273885350318
10.14164495	20.2286624203822


==> Figures/CapRise/VC09.txt <==
t_sec	h_mm
0	0
0.507082225	10.7235142118863
1.2677056	16.2837209302326
4.563740225	21.2080103359173
7.099151475	23.2614987080103
8.49362765	23.7757105943152
10.14164495	24.2925064599483


==> Figures/CapRise/VC10.txt <==
t_sec	h_mm
0	0
0.2535411	6.69398907103825
0.507082225	12.8415300546448
0.76062335	15.1639344262295
1.014164475	17.5551912568306
1.77478785	21.3803278688525
2.535411225	24.4535519125683
5.3243636	28.4166666666667
9.0007099	30.0549180327869
10.14164495	30.1915300546448


==> Figures/CapRise/VC11.txt <==
t_sec	h_mm
0	0
0.5	9.41661238278469
1	11.5798882004514
1.5	15.1429307236673
3.25	20.7419975458636
4.25	24.4322915877657
5.25	25.4503037372559
6.25	26.850070442805
10.5	29.7768553725894


==> Figures/CapRise/VC13.txt <==
t_sec	h_mm
0	0
0.25	6.83410268261791
0.5	12.4946725813519
1	14.289487427292
2.25	17.0507410364305
3.5	19.950057326026
6	21.3306841305953


==> Figures/CapRise/VC14.txt <==
t_sec	h_mm
0	0
0.5	10.3994252873563
1	14.9913793103448
1.5	16.6120689655172
4.25	17.1522988505747
6	17.2198275862069


==> Figures/CapRise/VC15.txt <==
t_sec	h_mm
0	0
0.25	5.80222226243689
0.5	11.706237897899
0.75	12.8259650011763
1.5	17.5084601603359
2.25	19.3407408747896
4.25	20.4604679780669
5.75	25.0411697642013
6.25	26.0591034944534


==> Tables/CT11.dat <==
d	phi	
0	0.256519050633492
3	0.287023861192799
6	0.881306892287887
9	0.285390818687822
12	0.168508024420831
15	0.170617034595236
18	0.190799802679912
21	0.203939852659199
24	0.215842318948586
27	0.233226359874861
30	0.237808646092025
33	0.272771140455064
36	0.320932457390223
39	0.399022296192305
42	0.406326870126744
45	0.392036116068814
48	0.291671243278873
51	0.290523963875463

==> Tables/Cont1B.txt <==
t_sec	h_mm
0	0
0.166666666666667	4.4081418104499
0.333333333333333	5.3768858853165
0.5	6.33365103334326
0.666666666666667	7.57408956093069
1.16666666666667	9.36380319076898
1.66666666666667	11.9789268398386
3	14.5957027546792
3.83333333333333	15.1482823884721
6.66666666666667	16.3855196511281
10	17.3493069286817


==> Tables/Cont2B.txt <==
t_sec	h_mm
0	0
0.166666666666667	5.26428571428571
0.333333333333333	7.81830178571429
0.5	8.93337321428571
0.666666666666667	9.7309125
1	10.2094839285714
1.5	11.8048017857143
3.33333333333333	12.7658928571429
3.66666666666667	12.9214285714286
5	13.8868267857143
7.33333333333333	14.9960357142857


==> Tables/Cont3B.txt <==
t_sec	h_mm
0	0
0.166666666666667	3.87214285714286
0.333333333333333	5.41670535714286
0.5	8.2038125
1.16666666666667	10.5238482142857
2.16666666666667	13.3095625
3	14.4062053571429
4.5	14.8863928571429
7	14.5871607142857
9.66666666666667	14.8603928571429
12	15.6464285714286


==> Tables/FriesDreyerSoln.txt <==
time	H97	H200
0	1.67019802306885e-14	7.47576048769488e-15
0.01	0.41927447742279	0.623964178394238
0.02	0.592486126186655	0.880140937490431
0.03	0.725214517694107	1.07581006442101
0.04	0.836987290608414	1.240159102836
0.05	0.935368304203374	1.38449348276703
0.06	1.02423676250054	1.5146112584847
0.07	1.10589708857245	1.63395670599822
0.08	1.1818507402092	1.74477393959096
0.09	1.25314063263484	1.84862171111021
0.1	1.32052610541459	1.94663492721536
0.11	1.38458039808478	2.03967034242149
0.12	1.44574886035178	2.12839356329227
0.13	1.50438565515217	2.21333390664731
0.14	1.56077793618318	2.29492053636581
0.15	1.61516235905633	2.37350714158931
0.16	1.66773670310101	2.4493893070405
0.17	1.71866826493007	2.52281705828002
0.18	1.76810005648926	2.59400412543422
0.19	1.81615547116774	2.6631349172435
0.2	1.86294185681992	2.73036986132906
0.21	1.90855329326239	2.79584955545738
0.22	1.95307278059194	2.85969803819019
0.23	1.99657398422421	2.92202539701302
0.24	2.03912264170847	2.98292987094129
0.25	2.08077770814636	3.04249956243822
0.26	2.12159229722881	3.10081384386914
0.27	2.16161446077813	3.15794452258138
0.28	2.20088783942591	3.21395681338411
0.29	2.23945220954813	3.26891015597335
0.3	2.27734394597824	3.32285890648469
0.31	2.31459641583374	3.3758529260849
0.32	2.35124031558888	3.42793808473954
0.33	2.38730396107996	3.47915669463576
0.34	2.42281353823178	3.52954788490485
0.35	2.45779332082676	3.57914792707998
0.36	2.49226586045412	3.62799051897897
0.37	2.52625215286424	3.67610703332705
0.38	2.55977178422211	3.72352673632686
0.39	2.59284306013566	3.77027698050117
0.4	2.62548311989648	3.816383375415
0.41	2.65770803793185	3.86186993930127
0.42	2.68953291418896	3.90675923413825
0.43	2.72097195488999	3.9510724863335
0.44	2.75203854487853	3.99482969484555
0.45	2.7827453126058	4.03804972830607
0.46	2.81310418865703	4.08075041247964
0.47	2.84312645857399	4.12294860921035
0.48	2.87282281065122	4.16466028784721
0.49	2.90220337926844	4.20590059000617
0.5	2.93127778426799	4.24668388841169
0.51	2.96005516679929	4.28702384046868
0.52	2.98854422201864	4.32693343712781
0.53	3.01675322896974	4.36642504754136
0.54	3.04469007794142	4.40551045994511
0.55	3.07236229555267	4.44420091914657
0.56	3.09977706779453	4.48250716096002
0.57	3.12694126123103	4.52043944388625
0.58	3.15386144252814	4.55800757830042
0.59	3.18054389647925	4.59522095338546
0.6	3.20699464265649	4.63208856201902
0.61	3.23321945082241	4.6686190238011
0.62	3.25922385520615	4.70482060638968
0.63	3.28501316774702	4.74070124529318
0.64	3.31059249040014	4.77626856225515
0.65	3.33596672657519	4.81152988235047
0.66	3.36114059178637	4.84649224990237
0.67	3.38611862358368	4.88116244331799
0.68	3.41090519081316	4.91554698893145
0.69	3.43550450227173	4.94965217393323
0.7	3.45992061479683	4.98348405846004
0.71	3.48415744083692	5.0170484869093
0.72	3.50821875554715	5.0503510985395
0.73	3.53210820344037	5.08339733740998
0.74	3.55582930462928	5.11619246170961
0.75	3.5793854606912	5.14874155252071
0.76	3.6027799601842	5.18104952205823
0.77	3.62601598383265	5.21312112142245
0.78	3.64909660941464	5.24496094790092
0.79	3.67202481636678	5.27657345184906
0.8	3.69480349012856	5.30796294318106
0.81	3.71743542624182	5.33913359749647
0.82	3.73992333422244	5.37008946186692
0.83	3.76226984122377	5.40083446030685
0.84	3.78447749549771	5.43137239894831
0.85	3.80654876967384	5.46170697093884
0.86	3.82848606386376	5.49184176108136
0.87	3.85029170860514	5.52178025023181
0.88	3.87196796765122	5.55152581946948
0.89	3.89351704062171	5.58108175405536
0.9	3.91494106551619	5.61045124719028
0.91	3.93624212110533	5.63963740358609
0.92	3.95742222920203	5.66864324286029
0.93	3.97848335682337	5.69747170276536
0.94	3.9994274182471	5.72612564226199
0.95	4.02025627696955	5.75460784444576
0.96	4.04097174757289	5.78292101933539
0.97	4.06157559750382	5.81106780653079
0.98	4.08206954876894	5.83905077774766
0.99	4.10245527955498	5.86687243923643
1	4.12273442577405	5.8945352340916
1.01	4.14290858253811	5.92204154445684
1.02	4.16297930557147	5.94939369363233
1.03	4.1829481125583	5.97659394808986
1.04	4.20281648443166	6.00364451939908
1.05	4.22258586660794	6.03054756607171
1.06	4.2422576701686	6.05730519532576
1.07	4.26183327299031	6.08391946477588
1.08	4.28131402082834	6.11039238405262
1.09	4.30070122835739	6.13672591635387
1.1	4.31999618016429	6.16292197993287
1.11	4.33920013170598	6.18898244952565
1.12	4.35831431022428	6.21490915771983
1.13	4.3773399156256	6.24070389626963
1.14	4.39627812132732	6.26636841735793
1.15	4.41513007506812	6.29190443480868
1.16	4.43389689968812	6.31731362525232
1.17	4.45257969387922	6.34259762924562
1.18	4.47117953290419	6.36775805234888
1.19	4.48969746929213	6.39279646616204
1.2	4.50813453350474	6.41771440932143
1.21	4.52649173457952	6.44251338845973
1.22	4.54477006074613	6.46719487912977
1.23	4.56297048002491	6.49176032669467
1.24	4.58109394079873	6.51621114718538
1.25	4.59914137236798	6.540548728127
1.26	4.61711368548172	6.56477442933557
1.27	4.63501177285333	6.5888895836867
1.28	4.65283650965665	6.61289549785633
1.29	4.67058875400459	6.63679345303606
1.3	4.68826934741046	6.66058470562358
1.31	4.70587911523482	6.6842704878889
1.32	4.72341886711606	6.70785200861788
1.33	4.74088939738628	6.73133045373408
1.34	4.75829148547337	6.75470698689927
1.35	4.77562589628983	6.777982750094
1.36	4.79289338060862	6.80115886417873
1.37	4.81009467542546	6.82423642943665
1.38	4.82723050431118	6.84721652609846
1.39	4.84430157775144	6.87010021485015
1.4	4.86130859347492	6.8928885373244
1.41	4.87825223677292	6.91558251657618
1.42	4.89513318080539	6.9381831575432
1.43	4.91195208690272	6.96069144749179
1.44	4.92870960485169	6.98310835644875
1.45	4.94540637317733	7.00543483761979
1.46	4.9620430194137	7.027671827795
1.47	4.97862016036666	7.04982024774166
1.48	4.99513840236994	7.07188100258531
1.49	5.01159834153148	7.09385498217915
1.5	5.02800056397278	7.11574306146217
1.51	5.04434564606315	7.13754610080676
1.52	5.06063415464378	7.15926494635585
1.53	5.07686664724776	7.18090043035002
1.54	5.09304367231268	7.20245337144537
1.55	5.10916576938584	7.22392457502143
1.56	5.12523346932691	7.24531483348089
1.57	5.14124729449974	7.26662492654028
1.58	5.15720775896361	7.28785562151234
1.59	5.17311536865648	7.3090076735804
1.6	5.18897062157265	7.3300818260652
1.61	5.2047740079372	7.35107881068392
1.62	5.22052601037448	7.37199934780219
1.63	5.23622710407109	7.3928441466789
1.64	5.2518777569369	7.41361390570457
1.65	5.26747842975938	7.43430931263284
1.66	5.28302957635371	7.45493104480599
1.67	5.29853164371056	7.47547976937401
1.68	5.31398507213936	7.49595614350814
1.69	5.32939029540547	7.51636081460831
1.7	5.34474774086743	7.53669442050556
1.71	5.36005782960753	7.55695758965841
1.72	5.37532097656044	7.57715094134487
1.73	5.3905375906379	7.59727508584876
1.74	5.40570807485106	7.61733062464158
1.75	5.42083282642838	7.63731815055962
1.76	5.43591223693122	7.65723824797632
1.77	5.45094669236646	7.67709149297046
1.78	5.46593657329631	7.69687845349013
1.79	5.48088225494515	7.71659968951214
1.8	5.49578410730323	7.73625575319794
1.81	5.51064249522969	7.75584718904536
1.82	5.52545777854953	7.77537453403661
1.83	5.54023031215291	7.79483831778269
1.84	5.5549604460867	7.81423906266425
1.85	5.56964852564873	7.8335772839689
1.86	5.58429489147647	7.85285349002532
1.87	5.59889987963402	7.87206818233412
1.88	5.61346382169881	7.89122185569529
1.89	5.62798704484456	7.91031499833324
1.9	5.64246987192289	7.92934809201792
1.91	5.65691262154187	7.94832161218404
1.92	5.6713156081453	7.96723602804688
1.93	5.68567914208712	7.98609180271543
1.94	5.70000352970585	8.00488939330325
1.95	5.71428907339794	8.02362925103639
1.96	5.72853607168699	8.04231182135898
1.97	5.74274481929356	8.06093754403641
1.98	5.75691560720235	8.07950685325614
1.99	5.77104872272926	8.0980201777261
2	5.78514444958341	8.11647794077117
2.01	5.7992030679333	8.13488056042711
2.02	5.81322485446547	8.15322844953266
2.03	5.82721008244684	8.17152201581955
2.04	5.84115902178291	8.1897616620003
2.05	5.85507193907483	8.20794778585456
2.06	5.86894909767639	8.22608078031294
2.07	5.88279075774918	8.24416103353945
2.08	5.8965971763161	8.26218892901221
2.09	5.91036860731423	8.28016484560184
2.1	5.92410530164643	8.29808915764891
2.11	5.93780750723207	8.31596223503923
2.12	5.95147546905664	8.33378444327762
2.13	5.96510942921933	8.35155614356036
2.14	5.97870962698098	8.36927769284577
2.15	5.99227629881041	8.38694944392346
2.16	6.00580967842997	8.40457174548232
2.17	6.01930999685946	8.42214494217676
2.18	6.03277748245992	8.43966937469166
2.19	6.046212360977	8.45714537980626
2.2	6.05961485558145	8.47457329045644
2.21	6.07298518691097	8.49195343579568
2.22	6.08632357310956	8.5092861412552
2.23	6.09963022986784	8.52657172860232
2.24	6.11290537046011	8.54381051599814
2.25	6.12614920578358	8.56100281805362
2.26	6.13936194439418	8.578148945885
2.27	6.1525437925431	8.59524920716778
2.28	6.16569495421251	8.61230390618964
2.29	6.17881563114984	8.62931334390256
2.3	6.19190602290316	8.64627781797372
2.31	6.20496632685239	8.66319762283532
2.32	6.21799673824431	8.68007304973389
2.33	6.23099745022376	8.69690438677787
2.34	6.24396865386497	8.71369191898507
2.35	6.25691053820303	8.73043592832873
2.36	6.2698232902637	8.74713669378286
2.37	6.28270709509369	8.76379449136663
2.38	6.29556213578962	8.78040959418808
2.39	6.30838859352667	8.79698227248682
2.4	6.3211866475866	8.81351279367605
2.41	6.33395647538535	8.83000142238374
2.42	6.34669825250026	8.84644842049305
2.43	6.35941215269666	8.86285404718205
2.44	6.37209834795392	8.8792185589625
2.45	6.38475700849072	8.89554220971834
2.46	6.39738830279048	8.91182525074295
2.47	6.40999239762607	8.92806793077614
2.48	6.42256945808383	8.94427049604024
2.49	6.43511964758771	8.96043319027564
2.5	6.44764312792187	8.97655625477564
2.51	6.46014005925457	8.99263992842073
2.52	6.47261060015988	9.00868444771215
2.53	6.48505490764037	9.02469004680492
2.54	6.4974731371484	9.0406569575404
2.55	6.50986544260772	9.05658540947799
2.56	6.52223197643444	9.0724756299265
2.57	6.53457288955731	9.08832784397494
2.58	6.54688833143845	9.10414227452267
2.59	6.55917845009286	9.11991914230919
2.6	6.57144339210812	9.13565866594317
2.61	6.58368330266334	9.15136106193121
2.62	6.59589832554822	9.167026544706
2.63	6.60808860318203	9.18265532665403
2.64	6.62025427663109	9.19824761814273
2.65	6.63239548562685	9.21380362754732
2.66	6.64451236858404	9.22932356127708
2.67	6.65660506261695	9.24480762380109
2.68	6.66867370355792	9.26025601767391
2.69	6.68071842597259	9.27566894356028
2.7	6.69273936317778	9.2910466002599
2.71	6.70473664725586	9.30638918473151
2.72	6.71671040907253	9.32169689211662
2.73	6.72866077829164	9.33696991576302
2.74	6.7405878833901	9.35220844724762
2.75	6.75249185167422	9.36741267639909
2.76	6.76437280929296	9.38258279132025
2.77	6.77623088125463	9.39771897840966
2.78	6.78806619143939	9.41282142238345
2.79	6.7998788626148	9.42789030629627
2.8	6.81166901644887	9.44292581156222
2.81	6.82343677352431	9.45792811797539
2.82	6.83518225335202	9.47289740372988
2.83	6.84690557438372	9.48783384543977
2.84	6.85860685402611	9.5027376181587
2.85	6.87028620865289	9.51760889539892
2.86	6.88194375361788	9.53244784915039
2.87	6.89357960326733	9.54725464989926
2.88	6.90519387095169	9.56202946664629
2.89	6.91678666903946	9.57677246692487
2.9	6.9283581089262	9.59148381681877
2.91	6.9399083010492	9.60616368097963
2.92	6.95143735489696	9.62081222264429
2.93	6.96294537902183	9.63542960365149
2.94	6.97443248105	9.6500159844588
2.95	6.98589876769386	9.66457152415897
2.96	6.99734434476145	9.67909638049613
2.97	7.0087693171685	9.6935907098817
2.98	7.02017378894746	9.70805466741008
2.99	7.03155786325926	9.72248840687418
3	7.04292164240302	9.73689208078066
3.01	7.05426522782524	9.75126584036481
3.02	7.06558872013119	9.7656098356054
3.03	7.07689221909355	9.77992421523929
3.04	7.0881758236627	9.7942091267757
3.05	7.09943963197532	9.80846471651038
3.06	7.11068374136473	9.82269112953946
3.07	7.12190824836943	9.83688850977328
3.08	7.13311324874231	9.85105699994979
3.09	7.14429883745965	9.86519674164797
3.1	7.15546510872977	9.87930787530084
3.11	7.16661215600201	9.89339054020857
3.12	7.17774007197468	9.90744487455098
3.13	7.18884894860429	9.92147101540035
3.14	7.19993887711273	9.93546909873363
3.15	7.2110099479965	9.94943925944473
3.16	7.22206225103455	9.9633816313565
3.17	7.2330958752956	9.97729634723269
3.18	7.24411090914662	9.99118353878945
3.19	7.25510744026048	10.0050433367071
3.2	7.26608555562311	10.0188758706412
3.21	7.27704534154151	10.0326812692342
3.22	7.28798688365093	10.0464596601259
3.23	7.29891026692215	10.0602111699648
3.24	7.30981557566882	10.0739359244188
3.25	7.32070289355431	10.0876340481854
3.26	7.33157230359883	10.1013056650026
3.27	7.34242388818658	10.1149508976591
3.28	7.35325772907194	10.1285698680043
3.29	7.36407390738701	10.1421626969583
3.3	7.3748725036474	10.1557295045221
3.31	7.38565359775936	10.1692704097869
3.32	7.39641726902582	10.1827855309443
3.33	7.40716359615327	10.1962749852951
3.34	7.41789265725758	10.2097388892591
3.35	7.42860452986944	10.2231773583844
3.36	7.43929929094286	10.236590507356
3.37	7.44997701685835	10.2499784500054
3.38	7.46063778343079	10.2633412993191
3.39	7.47128166591438	10.2766791674475
3.4	7.48190873900893	10.2899921657133
3.41	7.49251907686504	10.3032804046202
3.42	7.50311275309021	10.3165439938616
3.43	7.51368984075412	10.3297830423281
3.44	7.52425041239425	10.3429976581166
3.45	7.53479454002132	10.3561879485377
3.46	7.5453222951242	10.3693540201239
3.47	7.55583374867575	10.3824959786377
3.48	7.56632897113807	10.3956139290789
3.49	7.5768080324673	10.4087079756928
3.5	7.58727100211794	10.4217782219772
3.51	7.59771794904971	10.4348247706903
3.52	7.60814894173096	10.4478477238581
3.53	7.61856404814405	10.4608471827813
3.54	7.6289633357906	10.4738232480426
3.55	7.63934687169516	10.4867760195143
3.56	7.64971472241085	10.4997055963645
3.57	7.66006695402376	10.5126120770648
3.58	7.67040363215741	10.5254955593964
3.59	7.68072482197722	10.5383561404575
3.6	7.69103058819508	10.5511939166694
3.61	7.70132099507389	10.5640089837837
3.62	7.71159610643174	10.5768014368882
3.63	7.72185598564585	10.5895713704134
3.64	7.73210069565813	10.6023188781394
3.65	7.74233029897742	10.6150440532014
3.66	7.75254485768494	10.6277469880965
3.67	7.76274443343849	10.6404277746892
3.68	7.77292908747563	10.6530865042182
3.69	7.78309888061849	10.6657232673014
3.7	7.79325387327731	10.6783381539428
3.71	7.80339412545383	10.6909312535375
3.72	7.81351969674651	10.7035026548778
3.73	7.82363064635285	10.716052446159
3.74	7.83372703307414	10.7285807149846
3.75	7.84380891531866	10.7410875483722
3.76	7.85387635110555	10.7535730327587
3.77	7.8639293980688	10.7660372540061
3.78	7.87396811345956	10.7784802974063
3.79	7.88399255415119	10.7909022476868
3.8	7.89400277664182	10.8033031890157
3.81	7.90399883705812	10.8156832050069
3.82	7.91398079115906	10.8280423787254
3.83	7.92394869433814	10.8403807926919
3.84	7.93390260162812	10.8526985288881
3.85	7.9438425677032	10.8649956687616
3.86	7.95376864688309	10.8772722932306
3.87	7.96368089313562	10.8895284826887
3.88	7.97357936008033	10.9017643170099
3.89	7.98346410099151	10.913979875553
3.9	7.99333516880088	10.9261752371665
3.91	8.00319261610128	10.9383504801927
3.92	8.01303649514967	10.9505056824729
3.93	8.02286685786964	10.9626409213513
3.94	8.03268375585426	10.9747562736798
3.95	8.04248724037024	10.9868518158223
3.96	8.0522773623593	10.9989276236587
3.97	8.0620541724421	11.0109837725896
3.98	8.07181772092036	11.0230203375403
3.99	8.08156805778055	11.0350373929652
4	8.09130523269524	11.0470350128516
4.01	8.10102929502746	11.0590132707239
4.02	8.11074029383225	11.0709722396479
4.03	8.12043827786	11.0829119922344
4.04	8.13012329555824	11.0948326006436
4.05	8.13979539507584	11.1067341365885
4.06	8.14945462426356	11.118616671339
4.07	8.15910103067818	11.1304802757259
4.08	8.16873466158469	11.1423250201444
4.09	8.17835556395806	11.1541509745581
4.1	8.18796378448653	11.1659582085023
4.11	8.19755936957384	11.177746791088
4.12	8.20714236534167	11.1895167910055
4.13	8.21671281763166	11.2012682765277
4.14	8.22627077200839	11.2130013155141
4.15	8.2358162737614	11.2247159754136
4.16	8.2453493679073	11.2364123232688
4.17	8.25487009919237	11.2480904257187
4.18	8.26437851209493	11.2597503490025
4.19	8.2738746508272	11.2713921589629
4.2	8.2833585593377	11.2830159210493
4.21	8.29283028131367	11.294621700321
4.22	8.30228986018309	11.3062095614508
4.23	8.31173733911655	11.3177795687277
4.24	8.32117276102931	11.3293317860605
4.25	8.33059616858436	11.3408662769808
4.26	8.34000760419368	11.3523831046462
4.27	8.34940711002004	11.3638823318429
4.28	8.35879472798	11.3753640209895
4.29	8.36817049974493	11.3868282341395
4.3	8.37753446674383	11.3982750329842
4.31	8.38688667016476	11.4097044788561
4.32	8.39622715095707	11.4211166327315
4.33	8.40555594983299	11.4325115552334
4.34	8.41487310727014	11.4438893066344
4.35	8.42417866351275	11.4552499468595
4.36	8.43347265857422	11.466593535489
4.37	8.44275513223818	11.4779201317611
4.38	8.45202612406112	11.489229794575
4.39	8.46128567337354	11.5005225824929
4.4	8.47053381928235	11.5117985537435
4.41	8.47977060067223	11.5230577662241
4.42	8.48899605620747	11.5343002775036
4.43	8.49821022433382	11.5455261448245
4.44	8.50741314328005	11.5567354251065
4.45	8.51660485105998	11.5679281749478
4.46	8.52578538547374	11.5791044506288
4.47	8.53495478410994	11.5902643081138
4.48	8.54411308434658	11.6014078030537
4.49	8.55326032335364	11.6125349907886
4.5	8.56239653809395	11.6236459263501
4.51	8.57152176532501	11.6347406644637
4.52	8.58063604160112	11.6458192595511
4.53	8.58973940327405	11.6568817657328
4.54	8.59883188649468	11.6679282368301
4.55	8.60791352721579	11.6789587263677
4.56	8.61698436119211	11.6899732875758
4.57	8.62604442398252	11.7009719733924
4.58	8.63509375095158	11.7119548364656
4.59	8.64413237727077	11.7229219291557
4.6	8.65316033791998	11.7338733035375
4.61	8.66217766768948	11.7448090114025
4.62	8.67118440118033	11.7557291042609
4.63	8.68018057280689	11.7666336333439
4.64	8.68916621679765	11.7775226496057
4.65	8.69814136719666	11.7883962037255
4.66	8.70710605786518	11.7992543461099
4.67	8.71606032248279	11.8100971268946
4.68	8.72500419454856	11.8209245959466
4.69	8.73393770738314	11.8317368028662
4.7	8.74286089412941	11.842533796989
4.71	8.75177378775401	11.8533156273877
4.72	8.76067642104857	11.8640823428744
4.73	8.76956882663137	11.8748339920021
4.74	8.77845103694835	11.8855706230671
4.75	8.78732308427403	11.8962922841104
4.76	8.7961850007134	11.90699902292
4.77	8.80503681820276	11.9176908870325
4.78	8.81387856851111	11.928367923735
4.79	8.82271028324155	11.9390301800671
4.8	8.83153199383205	11.9496777028224
4.81	8.84034373155703	11.9603105385506
4.82	8.84914552752839	11.9709287335589
4.83	8.85793741269661	11.9815323339144
4.84	8.8667194178523	11.9921213854451
4.85	8.87549157362659	12.002695933742
4.86	8.88425391049346	12.013256024161
4.87	8.89300645876951	12.0238017018241
4.88	8.9017492486163	12.0343330116215
4.89	8.91048231004044	12.044849998213
4.9	8.91920567289569	12.05535270603
4.91	8.92791936688326	12.0658411792767
4.92	8.93662342155309	12.0763154619319
4.93	8.94531786630516	12.0867755977508
4.94	8.95400273039049	12.0972216302662
4.95	8.96267804291192	12.1076536027904
4.96	8.97134383282561	12.1180715584167
4.97	8.9800001289416	12.1284755400207
4.98	8.98864695992504	12.1388655902622
4.99	8.99728435429741	12.1492417515865
5	9.00591234043718	12.1596040662259
5.01	9.01453094658113	12.1699525762013
5.02	9.02314020082495	12.1802873233236
5.03	9.03174013112482	12.1906083491951
5.04	9.04033076529758	12.200915695211
5.05	9.04891213102244	12.2112094025612
5.06	9.05748425584182	12.221489512231
5.07	9.06604716716135	12.2317560650031
5.08	9.07460089225219	12.2420091014588
5.09	9.0831454582514	12.2522486619793
5.1	9.09168089216243	12.2624747867473
5.11	9.10020722085651	12.2726875157482
5.12	9.10872447107356	12.2828868887715
5.13	9.11723266942295	12.293072945412
5.14	9.12573184238416	12.3032457250713
5.15	9.13422201630828	12.3134052669593
5.16	9.14270321741851	12.323551610095
5.17	9.15117547181063	12.3336847933082
5.18	9.15963880545469	12.3438048552406
5.19	9.16809324419523	12.3539118343472
5.2	9.17653881375232	12.3640057688973
5.21	9.18497553972268	12.3740866969762
5.22	9.19340344758002	12.3841546564859
5.23	9.20182256267598	12.3942096851468
5.24	9.21023291024121	12.4042518204988
5.25	9.21863451538601	12.414281099902
5.26	9.22702740310132	12.4242975605387
5.27	9.23541159825877	12.4343012394142
5.28	9.24378712561276	12.4442921733577
5.29	9.25215400979991	12.454270399024
5.3	9.26051227534089	12.4642359528943
5.31	9.26886194664039	12.4741888712775
5.32	9.27720304798849	12.4841291903112
5.33	9.28553560356108	12.4940569459631
5.34	9.29385963742052	12.5039721740316
5.35	9.30217517351691	12.5138749101476
5.36	9.31048223568812	12.5237651897751
5.37	9.31878084766108	12.5336430482122
5.38	9.32707103305213	12.5435085205927
5.39	9.33535281536801	12.5533616418868
5.4	9.34362621800632	12.5632024469022
5.41	9.35189126425688	12.5730309702853
5.42	9.36014797730104	12.5828472465219
5.43	9.36839638021401	12.5926513099387
5.44	9.37663649596415	12.602443194704
5.45	9.38486834741504	12.6122229348288
5.46	9.39309195732504	12.621990564168
5.47	9.40130734834801	12.631746116421
5.48	9.40951454303471	12.6414896251331
5.49	9.41771356383312	12.6512211236961
5.5	9.42590443308859	12.6609406453498
5.51	9.43408717304552	12.6706482231824
5.52	9.44226180584666	12.6803438901319
5.53	9.45042835353529	12.6900276789866
5.54	9.45858683805443	12.6996996223867
5.55	9.46673728124856	12.7093597528246
5.56	9.47487970486359	12.7190081026462
5.57	9.48301413054752	12.7286447040516
5.58	9.4911405798513	12.7382695890962
5.59	9.49925907422968	12.7478827896916
5.6	9.50736963504105	12.7574843376064
5.61	9.5154722835488	12.767074264467
5.62	9.52356704092121	12.7766526017588
5.63	9.53165392823285	12.7862193808269
5.64	9.53973296646446	12.7957746328768
5.65	9.54780417650387	12.8053183889756
5.66	9.55586757914642	12.8148506800526
5.67	9.56392319509563	12.8243715369003
5.68	9.57197104496423	12.8338809901752
5.69	9.58001114927356	12.8433790703987
5.7	9.58804352845507	12.8528658079576
5.71	9.59606820285087	12.8623412331055
5.72	9.60408519271355	12.8718053759631
5.73	9.61209451820763	12.8812582665194
5.74	9.62009619940952	12.8906999346321
5.75	9.62809025630816	12.9001304100288
5.76	9.6360767088056	12.9095497223076
5.77	9.64405557671767	12.9189579009379
5.78	9.6520268797743	12.9283549752611
5.79	9.6599906376199	12.9377409744915
5.8	9.66794686981447	12.9471159277172
5.81	9.67589559583321	12.9564798639004
5.82	9.68383683506806	12.9658328118787
5.83	9.69177060682747	12.9751748003654
5.84	9.69969693033699	12.9845058579507
5.85	9.70761582473998	12.993826013102
5.86	9.71552730909807	13.0031352941648
5.87	9.72343140239146	13.0124337293636
5.88	9.7313281235197	13.0217213468023
5.89	9.73921749130181	13.0309981744653
5.9	9.74709952447715	13.0402642402177
5.91	9.75497424170542	13.0495195718067
5.92	9.76284166156769	13.0587641968616
5.93	9.77070180256651	13.0679981428949
5.94	9.77855468312634	13.0772214373028
5.95	9.78640032159429	13.0864341073663
5.96	9.79423873624006	13.0956361802512
5.97	9.80206994525711	13.1048276830093
5.98	9.80989396676246	13.1140086425789
5.99	9.81771081879764	13.1231790857854
6	9.82552051932873	13.1323390393421
6.01	9.83332308624701	13.1414885298507
6.02	9.84111853736927	13.1506275838022
6.03	9.84890689043845	13.1597562275773
6.04	9.85668816312404	13.1688744874469
6.05	9.86446237302201	13.1779823895734
6.06	9.87222953765616	13.1870799600104
6.07	9.87998967447754	13.1961672247041
6.08	9.88774280086566	13.2052442094937
6.09	9.89548893412848	13.2143109401116
6.1	9.90322809150278	13.2233674421848
6.11	9.91096029015509	13.2324137412347
6.12	9.91868554718127	13.2414498626783
6.13	9.9264038796075	13.2504758318284
6.14	9.93411530439082	13.2594916738946
6.15	9.94181983841888	13.2684974139833
6.16	9.9495174985108	13.277493077099
6.17	9.95720830141746	13.2864786881444
6.18	9.96489226382195	13.295454271921
6.19	9.97256940234	13.3044198531298
6.2	9.98023973351981	13.3133754563719
6.21	9.9879032738433	13.322321106149
6.22	9.99556003972576	13.331256826864
6.23	10.0032100475167	13.3401826428214
6.24	10.0108533135002	13.3490985782281
6.25	10.0184898538945	13.3580046571937
6.26	10.0261196848536	13.3669009037313
6.27	10.0337428224667	13.3757873417578
6.28	10.0413592827589	13.3846639950947
6.29	10.0489690816916	13.3935308874682
6.3	10.0565722351629	13.4023880425102
6.31	10.0641687590072	13.4112354837587
6.32	10.0717586689969	13.4200732346581
6.33	10.0793419808417	13.42890131856
6.34	10.0869187101893	13.4377197587234
6.35	10.0944888726257	13.4465285783156
6.36	10.1020524836753	13.4553278004124
6.37	10.1096095588022	13.4641174479986
6.38	10.1171601134092	13.472897543969
6.39	10.1247041628387	13.4816681111279
6.4	10.1322417223737	13.4904291721908
6.41	10.1397728072367	13.4991807497838
6.42	10.1472974325916	13.5079228664449
6.43	10.1548156135426	13.516655544624
6.44	10.1623273651357	13.5253788066836
6.45	10.1698327023583	13.534092674899
6.46	10.1773316401397	13.5427971714594
6.47	10.1848241933513	13.5514923184675
6.48	10.1923103768074	13.5601781379408
6.49	10.1997902052648	13.5688546518112
6.5	10.2072636934238	13.5775218819265
6.51	10.2147308559277	13.5861798500499
6.52	10.2221917073641	13.594828577861
6.53	10.2296462622644	13.603468086956
6.54	10.2370945351044	13.6120983988484
6.55	10.2445365403046	13.620719534969
6.56	10.2519722922304	13.629331516667
6.57	10.2594018051925	13.6379343652098
6.58	10.2668250934472	13.6465281017838
6.59	10.2742421711968	13.6551127474947
6.6	10.2816530525892	13.663688323368
6.61	10.2890577517193	13.6722548503492
6.62	10.2964562826285	13.6808123493047
6.63	10.3038486593047	13.6893608410218
6.64	10.3112348956841	13.6979003462092
6.65	10.3186150056495	13.7064308854975
6.66	10.3259890030319	13.7149524794395
6.67	10.3333569016105	13.7234651485108
6.68	10.3407187151125	13.73196891311
6.69	10.3480744572141	13.7404637935594
6.7	10.3554241415399	13.7489498101047
6.71	10.3627677816645	13.7574269829164
6.72	10.3701053911112	13.7658953320894
6.73	10.3774369833532	13.7743548776439
6.74	10.3847625718138	13.7828056395253
6.75	10.3920821698664	13.7912476376049
6.76	10.3993957908349	13.7996808916805
6.77	10.4067034479938	13.8081054214762
6.78	10.4140051545687	13.8165212466433
6.79	10.4213009237368	13.8249283867604
6.8	10.4285907686258	13.8333268613338
6.81	10.4358747023164	13.841716689798
6.82	10.4431527378404	13.8500978915161
6.83	10.450424888182	13.8584704857798
6.84	10.4576911662781	13.8668344918102
6.85	10.4649515850183	13.8751899287579
6.86	10.472206157245	13.8835368157036
6.87	10.4794548957538	13.8918751716582
6.88	10.4866978132939	13.9002050155632
6.89	10.4939349225679	13.9085263662912
6.9	10.5011662362329	13.9168392426461
6.91	10.5083917668994	13.9251436633636
6.92	10.5156115271327	13.9334396471114
6.93	10.5228255294527	13.9417272124897
6.94	10.5300337863341	13.9500063780312
6.95	10.5372363102066	13.958277162202
6.96	10.5444331134554	13.9665395834014
6.97	10.5516242084208	13.9747936599624
6.98	10.5588096073993	13.9830394101525
6.99	10.5659893226432	13.991276852173
7	10.5731633663608	13.9995060041606
7.01	10.5803317507171	14.0077268841865
7.02	10.5874944878336	14.0159395102577
7.03	10.5946515897885	14.0241439003167
7.04	10.6018030686173	14.0323400722422
7.05	10.6089489363124	14.0405280438491
7.06	10.6160892048241	14.0487078328891
7.07	10.6232238860602	14.0568794570508
7.08	10.6303529918865	14.0650429339602
7.09	10.6374765341266	14.0731982811808
7.1	10.6445945245626	14.0813455162142
7.11	10.6517069749353	14.0894846565
7.12	10.6588138969439	14.0976157194164
7.13	10.6659153022469	14.1057387222807
7.14	10.6730112024616	14.1138536823489
7.15	10.6801016091647	14.1219606168167
7.16	10.6871865338924	14.1300595428195
7.17	10.694265988141	14.1381504774327
7.18	10.701339983366	14.1462334376721
7.19	10.7084085309837	14.1543084404938
7.2	10.7154716423703	14.1623755027953
7.21	10.7225293288628	14.1704346414148
7.22	10.7295816017584	14.1784858731323
7.23	10.7366284723159	14.1865292146694
7.24	10.7436699517544	14.1945646826898
7.25	10.750706051255	14.2025922937994
7.26	10.7577367819597	14.2106120645469
7.27	10.7647621549725	14.2186240114238
7.28	10.7717821813589	14.2266281508646
7.29	10.7787968721466	14.2346244992475
7.3	10.7858062383256	14.2426130728941
7.31	10.7928102908478	14.2505938880701
7.32	10.7998090406282	14.2585669609854
7.33	10.8068024985442	14.2665323077946
7.34	10.8137906754365	14.2744899445968
7.35	10.8207735821079	14.2824398874362
7.36	10.8277512293256	14.2903821523024
7.37	10.8347236278198	14.2983167551304
7.38	10.8416907882839	14.3062437118011
7.39	10.8486527213758	14.3141630381414
7.4	10.8556094377168	14.3220747499247
7.41	10.8625609478926	14.3299788628707
7.42	10.8695072624531	14.3378753926462
7.43	10.8764483919125	14.3457643548649
7.44	10.8833843467501	14.3536457650879
7.45	10.8903151374093	14.3615196388239
7.46	10.897240774299	14.3693859915294
7.47	10.9041612677931	14.3772448386089
7.48	10.9110766282307	14.3850961954153
7.49	10.9179868659164	14.3929400772501
7.5	10.9248919911203	14.4007764993634
7.51	10.9317920140784	14.4086054769546
7.52	10.9386869449926	14.4164270251721
7.53	10.9455767940308	14.4242411591141
7.54	10.9524615713273	14.4320478938282
7.55	10.9593412869826	14.4398472443124
7.56	10.9662159510641	14.4476392255145
7.57	10.9730855736055	14.455423852333
7.58	10.9799501646076	14.463201139617
7.59	10.9868097340381	14.4709711021664
7.6	10.9936642918321	14.4787337547324
7.61	11.0005138478917	14.4864891120174
7.62	11.0073584120867	14.4942371886755
7.63	11.0141979942545	14.5019779993125
7.64	11.0210326042002	14.5097115584862
7.65	11.0278622516966	14.5174378807068
7.66	11.0346869464851	14.5251569804367
7.67	11.041506698275	14.5328688720912
7.68	11.0483215167437	14.5405735700384
7.69	11.0551314115378	14.5482710885996
7.7	11.0619363922717	14.5559614420491
7.71	11.0687364685291	14.5636446446152
7.72	11.0755316498627	14.5713207104796
7.73	11.0823219457939	14.578989653778
7.74	11.0891073658136	14.5866514886004
7.75	11.0958879193819	14.5943062289911
7.76	11.1026636159283	14.6019538889489
7.77	11.1094344648523	14.6095944824274
7.78	11.1162004755228	14.6172280233353
7.79	11.1229616572786	14.6248545255365
7.8	11.1297180194288	14.63247400285
7.81	11.1364695712525	14.6400864690507
7.82	11.1432163219989	14.6476919378691
7.83	11.1499582808879	14.6552904229918
7.84	11.15669545711	14.6628819380615
7.85	11.1634278598263	14.6704664966775
7.86	11.1701554981685	14.6780441123952
7.87	11.1768783812398	14.6856147987273
7.88	11.1835965181139	14.693178569143
7.89	11.1903099178361	14.7007354370691
7.9	11.1970185894229	14.7082854158893
7.91	11.2037225418622	14.7158285189451
7.92	11.2104217841135	14.7233647595357
7.93	11.2171163251085	14.7308941509182
7.94	11.2238061737498	14.7384167063076
7.95	11.2304913389128	14.7459324388775
7.96	11.2371718294447	14.7534413617596
7.97	11.2438476541648	14.7609434880445
7.98	11.250518821865	14.7684388307816
7.99	11.2571853413094	14.7759274029792
8	11.2638472212348	14.7834092176049


==> Tables/HC01.txt <==
t_sec	h_mm
0	0.001
0.95	2
1.95	4
2.5833	6
4.8	8
6.3	10
7.8	12



==> Tables/HomoLog.dat <==
T1 	 H1 	 T2 	 H2 	 T3 	 H3 
0.0000 	 0.0000 	 0.0000 	 0.0000 	 0.0000 	 0.0000 
0.0758 	 2.5540 	 0.0758 	 2.7818 	 0.0758 	 2.1050 
0.1515 	 4.2322 	 0.1515 	 4.9330 	 0.1515 	 3.6539 
0.2273 	 4.8522 	 0.2273 	 6.4077 	 0.2273 	 4.4943 
0.3030 	 5.2182 	 0.3030 	 7.4998 	 0.3030 	 5.0999 
0.3788 	 5.6320 	 0.3788 	 8.1955 	 0.3788 	 6.1525 
0.4545 	 6.0552 	 0.4545 	 8.6796 	 0.4545 	 7.6431 
0.5303 	 6.5501 	 0.5303 	 9.1055 	 0.5303 	 8.3967 
0.6061 	 7.1662 	 0.6061 	 9.5118 	 0.6061 	 8.8143 
0.6818 	 7.6502 	 0.6818 	 9.7650 	 0.6818 	 9.1526 
0.7576 	 7.9850 	 0.7576 	 9.8964 	 0.7576 	 9.4279 
0.8333 	 8.2610 	 0.8333 	 9.9876 	 0.8333 	 9.6566 
0.9091 	 8.5012 	 0.9091 	 10.0716 	 0.9091 	 9.8550 
0.9848 	 8.7290 	 0.9848 	 10.1815 	 0.9848 	 10.0396 
1.0606 	 8.9676 	 1.0606 	 10.3578 	 1.0606 	 10.2266 
1.1364 	 9.2401 	 1.1364 	 10.6118 	 1.1364 	 10.4325 
1.2121 	 9.5729 	 1.2121 	 10.9090 	 1.2121 	 10.6662 
1.2879 	 9.9778 	 1.2879 	 11.2138 	 1.2879 	 10.9057 
1.3636 	 10.4249 	 1.3636 	 11.4906 	 1.3636 	 11.1464 
1.4394 	 10.8814 	 1.4394 	 11.7038 	 1.4394 	 11.3865 
1.5152 	 11.3145 	 1.5152 	 11.8205 	 1.5152 	 11.6242 
1.5909 	 11.6912 	 1.5909 	 11.8952 	 1.5909 	 11.8577 
1.6667 	 11.9789 	 1.6667 	 11.9642 	 1.6667 	 12.0853 
1.7424 	 12.2060 	 1.7424 	 12.0276 	 1.7424 	 12.3052 
1.8182 	 12.4229 	 1.8182 	 12.0861 	 1.8182 	 12.5155 
1.8939 	 12.6298 	 1.8939 	 12.1398 	 1.8939 	 12.7145 
1.9697 	 12.8268 	 1.9697 	 12.1892 	 1.9697 	 12.9004 
2.0455 	 13.0140 	 2.0455 	 12.2346 	 2.0455 	 13.0714 
2.1212 	 13.1916 	 2.1212 	 12.2765 	 2.1212 	 13.2257 
2.1970 	 13.3598 	 2.1970 	 12.3152 	 2.1970 	 13.3630 
2.2727 	 13.5186 	 2.2727 	 12.3511 	 2.2727 	 13.4947 
2.3485 	 13.6682 	 2.3485 	 12.3845 	 2.3485 	 13.6230 
2.4242 	 13.8088 	 2.4242 	 12.4158 	 2.4242 	 13.7465 
2.5000 	 13.9404 	 2.5000 	 12.4454 	 2.5000 	 13.8640 
2.5758 	 14.0633 	 2.5758 	 12.4737 	 2.5758 	 13.9745 
2.6515 	 14.1775 	 2.6515 	 12.5011 	 2.6515 	 14.0767 
2.7273 	 14.2833 	 2.7273 	 12.5278 	 2.7273 	 14.1694 
2.8030 	 14.3806 	 2.8030 	 12.5544 	 2.8030 	 14.2514 
2.8788 	 14.4698 	 2.8788 	 12.5811 	 2.8788 	 14.3216 
2.9545 	 14.5509 	 2.9545 	 12.6084 	 2.9545 	 14.3787 
3.0303 	 14.6241 	 3.0303 	 12.6365 	 3.0303 	 14.4227 
3.1061 	 14.6910 	 3.1061 	 12.6660 	 3.1061 	 14.4631 
3.1818 	 14.7523 	 3.1818 	 12.6971 	 3.1818 	 14.5024 
3.2576 	 14.8088 	 3.2576 	 12.7303 	 3.2576 	 14.5404 
3.3333 	 14.8610 	 3.3333 	 12.7659 	 3.3333 	 14.5770 
3.4091 	 14.9098 	 3.4091 	 12.8011 	 3.4091 	 14.6122 
3.4848 	 14.9556 	 3.4848 	 12.8346 	 3.4848 	 14.6457 
3.5606 	 14.9993 	 3.5606 	 12.8686 	 3.5606 	 14.6775 
3.6364 	 15.0414 	 3.6364 	 12.9054 	 3.6364 	 14.7075 
3.7121 	 15.0826 	 3.7121 	 12.9469 	 3.7121 	 14.7355 
3.7879 	 15.1235 	 3.7879 	 12.9925 	 3.7879 	 14.7615 
3.8636 	 15.1648 	 3.8636 	 13.0417 	 3.8636 	 14.7854 
3.9394 	 15.2058 	 3.9394 	 13.0940 	 3.9394 	 14.8070 
4.0152 	 15.2462 	 4.0152 	 13.1489 	 4.0152 	 14.8263 
4.0909 	 15.2861 	 4.0909 	 13.2059 	 4.0909 	 14.8431 
4.1667 	 15.3255 	 4.1667 	 13.2646 	 4.1667 	 14.8573 
4.2424 	 15.3644 	 4.2424 	 13.3245 	 4.2424 	 14.8688 
4.3182 	 15.4027 	 4.3182 	 13.3851 	 4.3182 	 14.8775 
4.3939 	 15.4406 	 4.3939 	 13.4460 	 4.3939 	 14.8833 
4.4697 	 15.4780 	 4.4697 	 13.5067 	 4.4697 	 14.8861 
4.5455 	 15.5149 	 4.5455 	 13.5668 	 4.5455 	 14.8861 
4.6212 	 15.5514 	 4.6212 	 13.6257 	 4.6212 	 14.8844 
4.6970 	 15.5874 	 4.6970 	 13.6830 	 4.6970 	 14.8811 
4.7727 	 15.6229 	 4.7727 	 13.7382 	 4.7727 	 14.8765 
4.8485 	 15.6580 	 4.8485 	 13.7909 	 4.8485 	 14.8706 
4.9242 	 15.6926 	 4.9242 	 13.8406 	 4.9242 	 14.8635 
5.0000 	 15.7268 	 5.0000 	 13.8868 	 5.0000 	 14.8553 
5.0758 	 15.7606 	 5.0758 	 13.9310 	 5.0758 	 14.8461 
5.1515 	 15.7940 	 5.1515 	 13.9748 	 5.1515 	 14.8360 
5.2273 	 15.8269 	 5.2273 	 14.0183 	 5.2273 	 14.8252 
5.3030 	 15.8595 	 5.3030 	 14.0614 	 5.3030 	 14.8136 
5.3788 	 15.8917 	 5.3788 	 14.1042 	 5.3788 	 14.8015 
5.4545 	 15.9234 	 5.4545 	 14.1465 	 5.4545 	 14.7888 
5.5303 	 15.9548 	 5.5303 	 14.1884 	 5.5303 	 14.7758 
5.6061 	 15.9859 	 5.6061 	 14.2298 	 5.6061 	 14.7625 
5.6818 	 16.0165 	 5.6818 	 14.2707 	 5.6818 	 14.7490 
5.7576 	 16.0468 	 5.7576 	 14.3111 	 5.7576 	 14.7354 
5.8333 	 16.0768 	 5.8333 	 14.3510 	 5.8333 	 14.7218 
5.9091 	 16.1064 	 5.9091 	 14.3903 	 5.9091 	 14.7084 
5.9848 	 16.1357 	 5.9848 	 14.4291 	 5.9848 	 14.6951 
6.0606 	 16.1646 	 6.0606 	 14.4672 	 6.0606 	 14.6822 
6.1364 	 16.1933 	 6.1364 	 14.5047 	 6.1364 	 14.6696 
6.2121 	 16.2216 	 6.2121 	 14.5416 	 6.2121 	 14.6576 
6.2879 	 16.2496 	 6.2879 	 14.5778 	 6.2879 	 14.6462 
6.3636 	 16.2774 	 6.3636 	 14.6133 	 6.3636 	 14.6355 
6.4394 	 16.3048 	 6.4394 	 14.6481 	 6.4394 	 14.6256 
6.5152 	 16.3320 	 6.5152 	 14.6821 	 6.5152 	 14.6166 
6.5909 	 16.3589 	 6.5909 	 14.7154 	 6.5909 	 14.6086 
6.6667 	 16.3855 	 6.6667 	 14.7479 	 6.6667 	 14.6017 
6.7424 	 16.4119 	 6.7424 	 14.7795 	 6.7424 	 14.5960 
6.8182 	 16.4382 	 6.8182 	 14.8104 	 6.8182 	 14.5917 
6.8939 	 16.4644 	 6.8939 	 14.8403 	 6.8939 	 14.5887 
6.9697 	 16.4903 	 6.9697 	 14.8694 	 6.9697 	 14.5873 
7.0455 	 16.5161 	 7.0455 	 14.8976 	 7.0455 	 14.5873 
7.1212 	 16.5418 	 7.1212 	 14.9249 	 7.1212 	 14.5880 
7.1970 	 16.5673 	 7.1970 	 14.9512 	 7.1970 	 14.5893 
7.2727 	 16.5926 	 7.2727 	 14.9765 	 7.2727 	 14.5912 
7.3485 	 16.6177 	 7.3485 	 15.0008 	 7.3485 	 14.5936 
7.4242 	 16.6426 	 7.4242 	 15.0241 	 7.4242 	 14.5967 
7.5000 	 16.6674 	 7.5000 	 15.0464 	 7.5000 	 14.6003 


==> Tables/Kphi_core16.txt <==
label	phi	K_Darcy
Core-16	41.6	100



==> Tables/Kphi_vug.txt <==
label	phi	K_Darcy
ADM01	41	978
ADM03	50.2	12417
ADM04	44.9	420
ADM06	43.2	692
ADM11	31	66
ADM13	24.1	43
ADM14	19.2	29
ADM15	23.5	61
ADM51	43.9	404
ADM61	52.9	430
ADM62	53.8	456


==> Tables/Kphi_vug1.txt <==
label	phi	K_Darcy
VC01	41	978
VC03	50.2	12417
VC04	44.9	420
VC06	43.2	692
VC08	43.9	404
VC09	52.9	430
VC10	53.8	456


==> Tables/NMR.txt <==
r_pore	freq	runsum
0.0011	7.93e-06	4.26997463827838e-07
0.00123422	7.93e-06	8.53994927655676e-07
0.001384818	7.93e-06	1.28099239148351e-06
0.001553791	7.93e-06	1.70798985531135e-06
0.001743383	7.93e-06	2.13498731913919e-06
0.001956107	7.93e-06	2.56198478296703e-06
0.002194789	7.93e-06	2.98898224679486e-06
0.002462593	7.93e-06	3.4159797106227e-06
0.002763075	7.93e-06	3.84297717445054e-06
0.003100221	7.93e-06	4.26997463827838e-06
0.003478505	7.93e-06	4.69697210210622e-06
0.003902947	7.93e-06	5.12396956593405e-06
0.004379179	7.93e-06	5.55096702976189e-06
0.004913519	7.93e-06	5.97796449358973e-06
0.005513059	7.93e-06	6.40496195741757e-06
0.006185755	7.93e-06	6.8319594212454e-06
0.00694053	7.93e-06	7.25895688507324e-06
0.007787403	7.93e-06	7.68595434890108e-06
0.00873761	7.93e-06	8.11295181272892e-06
0.009803761	7.93e-06	8.53994927655676e-06
0.011	7.93e-06	8.9669467403846e-06
0.012342204	7.93e-06	9.39394420421244e-06
0.013848178	7.89e-06	9.81878783467923e-06
0.015537913	7.97e-06	1.02479391318681e-05
0.017433825	7.41e-06	1.06469367620023e-05
0.019561073	7.26e-06	1.10378575170326e-05
0.021947886	7.38e-06	1.1435239772146e-05
0.024625932	5.65e-06	1.17394687343941e-05
0.02763075	4.29e-06	1.19704673623665e-05
0.031002213	2e-06	1.2078159030419e-05
0.034785054	3.52e-07	1.20971127639962e-05
0.039029474	3.33e-09	1.20972920706235e-05
0.043791789	1.18e-20	1.20972920706235e-05
0.049135196	4.57e-16	1.20972920706481e-05
0.055130592	1.63e-16	1.20972920706569e-05
0.061857546	7.1e-24	1.20972920706569e-05
0.069405311	1.37e-22	1.20972920706569e-05
0.077874034	2.45e-24	1.20972920706569e-05
0.087376102	3.04e-27	1.20972920706569e-05
0.098037599	1.33e-28	1.20972920706569e-05
0.11	6.43e-27	1.20972920706569e-05
0.123422035	7.74e-29	1.20972920706569e-05
0.138481794	5.43e-29	1.20972920706569e-05
0.155379136	5.72e-30	1.20972920706569e-05
0.174338252	2.3e-29	1.20972920706569e-05
0.195610734	2.57e-31	1.20972920706569e-05
0.219478853	1.86e-31	1.20972920706569e-05
0.246259321	5.45e-31	1.20972920706569e-05
0.276307504	5.64e-34	1.20972920706569e-05
0.31002213	4.11e-33	1.20972920706569e-05
0.347850547	9.2e-34	1.20972920706569e-05
0.390294729	9.07e-34	1.20972920706569e-05
0.437917887	2.72e-34	1.20972920706569e-05
0.49135196	3.12e-34	1.20972920706569e-05
0.551305953	6.84e-34	1.20972920706569e-05
0.61857543	1.03e-33	1.20972920706569e-05
0.694053107	4.25e-35	1.20972920706569e-05
0.778740358	1.87e-35	1.20972920706569e-05
0.87376102	1.24e-36	1.20972920706569e-05
0.98037599	1.61e-36	1.20972920706569e-05
1.1	6.04e-36	1.20972920706569e-05
1.23422024	1.32e-36	1.20972920706569e-05
1.38481794	4.09e-36	1.20972920706569e-05
1.55379136	1.59e-36	1.20972920706569e-05
1.74338252	3.72e-36	1.20972920706569e-05
1.95610745	3.86e-37	1.20972920706569e-05
2.19478853	5.15e-39	1.20972920706569e-05
2.4625931	2.16e-36	1.20972920706569e-05
2.76307504	1.47e-38	1.20972920706569e-05
3.1002213	3.27e-38	1.20972920706569e-05
3.47850536	3.53e-40	1.20972920706569e-05
3.9029474	1.02e-38	1.20972920706569e-05
4.3791792	1.31e-38	1.20972920706569e-05
4.91351938	2.97e-39	1.20972920706569e-05
5.51305975	8.26e-39	1.20972920706569e-05
6.1857543	3.89e-39	1.20972920706569e-05
6.94053074	1.13e-38	1.20972920706569e-05
7.7874038	2.56e-38	1.20972920706569e-05
8.7376102	4.12e-38	1.20972920706569e-05
9.8037599	2.52e-38	1.20972920706569e-05
11	3.02e-42	1.20972920706569e-05
12.3422024	6.45e-40	1.20972920706569e-05
13.8481794	7.06e-39	1.20972920706569e-05
15.5379125	1.85e-38	1.20972920706569e-05
17.4338252	4.41e-39	1.20972920706569e-05
19.5610734	5.01e-38	1.20972920706569e-05
21.9478853	2.02e-40	1.20972920706569e-05
24.6259332	1.35e-40	1.20972920706569e-05
27.6307504	1.26e-38	1.20972920706569e-05
31.002213	2.95e-39	1.20972920706569e-05
34.7850525	1.29e-40	1.20972920706569e-05
39.029474	6.59e-39	1.20972920706569e-05
43.7917898	5.85e-37	1.20972920706569e-05
49.135196	3.84e-38	1.20972920706569e-05
55.1305953	8.96e-38	1.20972920706569e-05
61.857543	2.82e-38	1.20972920706569e-05
69.4053074	3.09e-36	1.20972920706569e-05
77.874038	1.83e-32	1.20972920706569e-05
87.3761075	0.16072425	0.00866642858155759
98.037599	0.5125925	0.0362673992596372
110	0.8426373	0.0816399074597301
123.422024	1.1409557	0.143075618713187
138.481794	1.3979789	0.21835095853473
155.379136	1.6048273	0.304764222971259
174.338252	1.7536678	0.399191928267166
195.610734	1.8380473	0.498163118115288
219.478853	1.8531753	0.597948887740558
246.259332	1.7961414	0.69466361945256
276.307515	1.6660416	0.78437301892692
310.022108	1.4640062	0.863203653785461
347.850536	1.1931227	0.927448340662564
390.294718	0.85825986	0.973662058635481
437.917898	0.46580386	0.998743655969809
491.35196	0.023332242	1
551.305986	2.94e-34	1
618.57543	1.03e-37	1
694.05303	2.86e-37	1
778.74038	6.56e-38	1
873.76102	6e-38	1
980.3761	2.29e-37	1
1100	0	1


==> Tables/NMR_Core11.txt <==
r_pore	freq	runsum
0.011	0	0
0.01391346	0	0
0.01759846	0	0
0.02225949	0	0
0.02815505	0	0
0.03561206	0	0
0.04504412	0	0
0.05697417	0	0
0.07206419	0	0
0.09115073	0	0
0.1152921	0	0
0.1458281	0	0
0.1844513	0	0
0.2333045	0	0
0.295097	0	0
0.3732542	0	0
0.4721123	0	0
0.5971548	0	0
0.7553139	0.0004571	2.06926E-08
0.9553621	0.00399388	2.70071E-07
1.208394	0.00859284	1.14178E-06
1.52845	0.0141705	3.3116E-06
1.933261	0.0206239	7.87109E-06
2.4453	0.0278447	1.65114E-05
3.092947	0.0356218	3.17551E-05
3.912128	0.0434046	5.71759E-05
4.948273	0.0499962	9.74242E-05
6.258857	0.0533389	0.000157681
7.916546	0.0506328	0.000241962
10.013278	0.038991	0.000349643
12.6654	0.0167169	0.000470013
16.01985	0	0.000590383
20.26277	0	0.000710754
25.62945	0	0.000831124
32.41755	0	0.000951495
41.00349	0.00478296	0.001083619
51.86357	0.164814	0.001728054
65.59982	0.43788	0.004094095
82.97432	0.824144	0.010558617
104.95056	1.28684	0.025117553
132.7469	1.74288	0.053543025
167.9062	2.0657	0.102756372
212.377	2.104	0.178750877
268.6255	1.71283	0.282321784
339.7724	0.787767	0.40193482
429.7634	0	0.521547856
543.5892	0	0.641160892
687.5605	0	0.760773928
869.6655	0	0.880386964
1100	0	1


==> Tables/VC01.txt <==
t_sec	h_mm
0	0
0.12677055	5.74324324324324
0.2535411	6.64504504504505
0.380311675	12.0626126126126
0.507082225	12.0626126126126
0.6338528	15.2042792792793
0.76062335	13.8531531531532
0.887393925	14.4254504504505
1.14093505	17.4583333333333
1.77478785	22.0765765765766
2.78895235	26.0157657657658
6.592069225	29.3952702702703
9.634562725	29.5045045045045
10.14164495	33.1150900900901


==> Tables/VC03.txt <==
t_sec	h_mm
0	0
0.12677055	4.71698113207547
0.2535411	8.33930817610063
0.380311675	11.4877358490566
0.507082225	12.4213836477987
0.6338528	13.3647798742138
1.77478785	16.8238993710692
3.929887425	16.9817610062893
6.592069225	18.0823899371069
9.0007099	19.8119496855346
10.14164495	21.3927672955975


==> Tables/VC04.txt <==
t_sec	h_mm
0	0
0.2535411	6.31104100946372
0.507082225	9.30599369085174
1.014164475	14.4321766561514
1.6480173	16.5646687697161
4.18342855	16.8769716088328
4.6905108	17.5141955835962
7.606233725	18.4570977917981
10.14164495	19.7217665615142


==> Tables/VC06.txt <==
t_sec	h_mm
0	0
0.2535411	7.68793859649123
0.507082225	12.3923245614035
1.14093505	14.2649122807018
2.15509955	19.0839912280702
5.45113415	22.2760964912281
8.620398225	22.8081140350877
10.14164495	22.9177631578947


==> Tables/VC08.txt <==
t_sec	h_mm
0	0
0.380311675	10.8385350318471
0.887393925	12.7398089171975
1.6480173	16.4044585987261
4.6905108	19.4273885350318
10.14164495	20.2286624203822


==> Tables/VC09.txt <==
t_sec	h_mm
0	0
0.507082225	10.7235142118863
1.2677056	16.2837209302326
4.563740225	21.2080103359173
7.099151475	23.2614987080103
8.49362765	23.7757105943152
10.14164495	24.2925064599483


==> Tables/VC10.txt <==
t_sec	h_mm
0	0
0.2535411	6.69398907103825
0.507082225	12.8415300546448
0.76062335	15.1639344262295
1.014164475	17.5551912568306
1.77478785	21.3803278688525
2.535411225	24.4535519125683
5.3243636	28.4166666666667
9.0007099	30.0549180327869
10.14164495	30.1915300546448


==> Tables/VC11.txt <==
t_sec	h_mm
0	0
0.5	9.41661238278469
1	11.5798882004514
1.5	15.1429307236673
3.25	20.7419975458636
4.25	24.4322915877657
5.25	25.4503037372559
6.25	26.850070442805
10.5	29.7768553725894


==> Tables/VC13.txt <==
t_sec	h_mm
0	0
0.25	6.83410268261791
0.5	12.4946725813519
1	14.289487427292
2.25	17.0507410364305
3.5	19.950057326026
6	21.3306841305953


==> Tables/VC14.txt <==
t_sec	h_mm
0	0
0.5	10.3994252873563
1	14.9913793103448
1.5	16.6120689655172
4.25	17.1522988505747
6	17.2198275862069


==> Tables/VC15.txt <==
t_sec	h_mm
0	0
0.25	5.80222226243689
0.5	11.706237897899
0.75	12.8259650011763
1.5	17.5084601603359
2.25	19.3407408747896
4.25	20.4604679780669
5.75	25.0411697642013
6.25	26.0591034944534


==> Tables/capillaryheight_leftsimulation.txt <==
Time	H_TwoTube	H_TubeVug
0	0	0
0.05	0.675295441755768	0.619020821609454
0.1	1.18176702307259	1.18176702307259
0.15	1.63196398424311	1.63196398424311
0.2	2.08216094541362	2.08216094541362
0.25	2.47608328643782	2.47608328643782
0.3	2.8137310073157	2.8137310073157
0.35	3.03882948790096	2.98255486775464
0.4	3.37647720877884	3.26392796848621
0.45	3.71412492965672	3.6015756893641
0.5	3.99549803038829	3.88294879009567
0.55	4.27687113111987	4.22059651097355
0.6	4.55824423185144	4.50196961170512
0.65	4.78334271243669	4.78334271243669
0.7	5.06471581316826	5.00844119302195
0.75	5.28981429375352	5.2335396736072
0.8	5.57118739448509	5.45863815419246
0.85	5.79628587507034	5.74001125492403
0.9	5.96510973550929	5.96510973550929
0.95	6.19020821609454	6.13393359594823
1	6.4153066966798	6.35903207653348
1.05	6.64040517726505	6.52785593697243
1.1	6.809229037704	6.75295441755768
1.15	6.97805289814294	6.92177827799662
1.2	7.14687675858188	7.14687675858188
1.25	7.31570061902082	7.31570061902082
1.3	7.54079909960608	7.48452447945976
1.35	7.70962296004502	7.70962296004502
1.4	7.82217220033765	7.82217220033765
1.45	7.99099606077659	8.0472706809229
1.5	8.15981992121553	8.21609454136185
1.55	8.32864378165447	8.32864378165447
1.6	8.4411930219471	8.49746764209342
1.65	8.61001688238604	8.66629150253236
1.7	8.72256612267867	8.8351153629713
1.75	8.89138998311761	9.00393922341024
1.8	9.00393922341024	9.28531232414181
1.85	9.11648846370287	9.39786156443444
1.9	9.28531232414181	9.56668542487338
1.95	9.39786156443444	9.67923466516601
2	9.51041080472707	9.73550928531233


==> Tables/capillaryheight_rightsimulation.txt <==
Time	H_TwoTube	H_TubeVug
0	0	0
0.05	0.675295441755768	0.675295441755768
0.1	1.18176702307259	1.18176702307259
0.15	1.63196398424311	1.63196398424311
0.2	2.08216094541362	2.08216094541362
0.25	2.47608328643782	2.47608328643782
0.3	2.8137310073157	2.8137310073157
0.35	3.03882948790096	2.98255486775464
0.4	3.37647720877884	3.26392796848621
0.45	3.71412492965672	3.6015756893641
0.5	3.99549803038829	3.88294879009567
0.55	4.27687113111987	4.22059651097355
0.6	4.55824423185144	4.50196961170512
0.65	4.78334271243669	4.72706809229038
0.7	5.06471581316826	5.00844119302195
0.75	5.28981429375352	5.28981429375352
0.8	5.57118739448509	5.51491277433877
0.85	5.79628587507034	5.68373663477772
0.9	5.96510973550929	5.90883511536297
0.95	6.19020821609454	6.13393359594823
1	6.4153066966798	6.35903207653348
1.05	6.58413055711874	6.58413055711874
1.1	6.809229037704	6.75295441755768
1.15	6.97805289814294	6.86550365785031
1.2	7.14687675858188	6.92177827799662
1.25	7.37197523916714	6.92177827799662
1.3	7.48452447945976	6.97805289814294
1.35	7.65334833989871	6.97805289814294
1.4	7.82217220033765	7.03432751828925
1.45	7.99099606077659	7.03432751828925
1.5	8.15981992121553	7.03432751828925
1.55	8.32864378165447	7.03432751828925
1.6	8.4411930219471	7.03432751828925
1.65	8.55374226223973	7.03432751828925
1.7	8.72256612267867	7.03432751828925
1.75	8.8351153629713	7.03432751828925
1.8	9.00393922341024	6.97805289814294
1.85	9.11648846370287	6.97805289814294
1.9	9.2290377039955	7.03432751828925
1.95	9.39786156443444	7.03432751828925
2	9.51041080472707	7.03432751828925


==> Tables/homo_phiprofile.txt <==
depth_mm	phi_pct
0.024	37.5808270676692
0.048	37.4473684210526
0.072	36.968045112782
0.096	36.9492481203008
0.12	36.8552631578947
0.144	36.8759398496241
0.168	36.9266917293233
0.192	36.8101503759398
0.216	36.8402255639098
0.24	36.4830827067669
0.264	36.359022556391
0.288	36.2105263157895
0.312	36.1691729323308
0.336	36.1597744360902
0.36	36.0601503759398
0.384	36.0338345864662
0.408	36.0488721804511
0.432	36.0413533834586
0.456	36.1052631578947
0.48	36.1597744360902
0.504	36.3402255639098
0.528	36.4511278195489
0.552	36.6691729323308
0.576	36.6447368421053
0.6	36.7575187969925
0.624	37.2067669172932
0.648	37.4248120300752
0.672	37.5977443609023
0.696	37.7255639097744
0.72	37.7368421052632
0.744	37.7575187969925
0.768	37.6691729323308
0.792	37.6033834586466
0.816	37.6635338345865
0.84	37.4454887218045
0.864	37.7857142857143
0.888	37.4172932330827
0.912	37.3533834586466
0.936	37.3759398496241
0.96	37.5601503759398
0.984	37.6109022556391
1.008	37.5451127819549
1.032	37.4398496240602
1.056	37.3552631578947
1.08	37.3721804511278
1.104	37.2631578947368
1.128	37.3872180451128
1.152	37.5187969924812
1.176	37.4605263157895
1.2	37.4981203007519
1.224	37.2838345864662
1.248	37.296992481203
1.272	37.2011278195489
1.296	37.2913533834586
1.32	37.2255639097744
1.344	37.1898496240602
1.368	37.1071428571429
1.392	36.9887218045113
1.416	36.9229323308271
1.44	36.8778195488722
1.464	36.7932330827068
1.488	36.7951127819549
1.512	36.8402255639098
1.536	36.7387218045113
1.56	36.6372180451128
1.584	36.4943609022556
1.608	36.5921052631579
1.632	36.6466165413534
1.656	36.7011278195489
1.68	36.9360902255639
1.704	36.8421052631579
1.728	36.6973684210526
1.752	36.6710526315789
1.776	36.7913533834586
1.8	36.9962406015038
1.824	36.9567669172932
1.848	36.9172932330827
1.872	36.968045112782
1.896	36.8721804511278
1.92	36.8515037593985
1.944	36.7518796992481
1.968	36.6240601503759
1.992	36.6428571428571
2.016	36.3101503759398
2.04	36.203007518797
2.064	36.2537593984962
2.088	35.9398496240602
2.112	35.8853383458647
2.136	35.7518796992481
2.16	35.6015037593985
2.184	35.5845864661654
2.208	35.5507518796992
2.232	35.4887218045113
2.256	35.6447368421053
2.28	35.5545112781955
2.304	35.4285714285714
2.328	35.5808270676692
2.352	35.6597744360902
2.376	35.7199248120301
2.4	35.7706766917293
2.424	35.8045112781955
2.448	36.015037593985
2.472	36.0977443609023
2.496	35.7255639097744
2.52	36.0281954887218
2.544	35.7932330827068
2.568	35.7368421052632
2.592	35.8045112781955
2.616	36.1954887218045
2.64	36.2462406015038
2.664	36.3477443609023
2.688	36.4661654135338
2.712	36.515037593985
2.736	36.6898496240602
2.76	36.8251879699248
2.784	37.015037593985
2.808	37.109022556391
2.832	37.343984962406
2.856	37.8082706766917
2.88	37.7593984962406
2.904	37.5507518796992
2.928	37.8721804511278
2.952	37.9116541353383
2.976	37.8627819548872
3	37.4830827067669
3.024	37.2537593984962
3.048	37.265037593985
3.072	37.0864661654135
3.096	36.9736842105263
3.12	36.9078947368421
3.144	36.6823308270677
3.168	36.1428571428571
3.192	35.9266917293233
3.216	35.8195488721804
3.24	35.8063909774436
3.264	35.5902255639098
3.288	35.5563909774436
3.312	35.4624060150376
3.336	35.4078947368421
3.36	35.3345864661654
3.384	35.3609022556391
3.408	35.2124060150376
3.432	35.093984962406
3.456	35.1334586466165
3.48	35.3270676691729
3.504	35.3533834586466
3.528	35.4830827067669
3.552	36.0131578947368
3.576	36.1428571428571
3.6	36.1221804511278
3.624	36.3533834586466
3.648	36.4135338345865
3.672	36.4868421052632
3.696	36.5770676691729
3.72	36.7406015037594
3.744	37.2330827067669
3.768	37.3984962406015
3.792	37.4342105263158
3.816	37.2293233082707
3.84	37.2669172932331
3.864	36.6466165413534
3.888	36.6015037593985
3.912	36.4906015037594
3.936	36.4473684210526
3.96	36.3853383458647
3.984	36.4624060150376
4.008	36.5093984962406
4.032	36.4642857142857
4.056	36.3477443609023
4.08	36.2932330827068
4.104	36.2575187969925
4.128	36.1184210526316
4.152	35.8984962406015
4.176	35.9304511278196
4.2	35.8721804511278
4.224	35.937969924812
4.248	35.8496240601504
4.272	35.7462406015038
4.296	35.7124060150376
4.32	35.734962406015
4.344	35.6654135338346
4.368	35.5639097744361
4.392	35.5507518796992
4.416	35.3853383458647
4.44	35.5977443609023
4.464	35.6917293233083
4.488	35.8327067669173
4.512	35.9304511278196
4.536	36.3195488721804
4.56	36.3853383458647
4.584	36.406015037594
4.608	36.4492481203008
4.632	36.5225563909774
4.656	36.6616541353383
4.68	36.7857142857143
4.704	36.9022556390977
4.728	36.9511278195489
4.752	36.9154135338346
4.776	36.7612781954887
4.8	36.6522556390977
4.824	36.2725563909774
4.848	36.0808270676692
4.872	35.9492481203008
4.896	36.0244360902256
4.92	35.8477443609023
4.944	35.5263157894737
4.968	35.4924812030075
4.992	35.4492481203008
5.016	35.4793233082707
5.04	35.531954887218
5.064	35.5733082706767
5.088	35.7725563909774
5.112	35.8684210526316
5.136	35.765037593985
5.16	35.7255639097744
5.184	35.593984962406
5.208	35.6503759398496
5.232	35.4943609022556
5.256	35.5996240601504
5.28	35.7105263157895
5.304	35.8327067669173
5.328	35.9210526315789
5.352	35.9812030075188
5.376	36.0545112781955
5.4	36.3872180451128
5.424	36.5451127819549
5.448	36.593984962406
5.472	36.7706766917293
5.496	36.8176691729323
5.52	36.9360902255639
5.544	36.9868421052632
5.568	37.0394736842105
5.592	37.0733082706767
5.616	37.0357142857143
5.64	37.0300751879699
5.664	36.9943609022556
5.688	37.0244360902256
5.712	37.0300751879699
5.736	37.0075187969925
5.76	36.8684210526316
5.784	36.3890977443609
5.808	36.2199248120301
5.832	36.0263157894737
5.856	35.8477443609023
5.88	35.7161654135338
5.904	35.8157894736842
5.928	35.8778195488722
5.952	35.8345864661654
5.976	35.3721804511278
6	35.8947368421053
6.024	35.7838345864662
6.048	35.6315789473684
6.072	35.6015037593985
6.096	35.5601503759398
6.12	35.3890977443609
6.144	35.4248120300752
6.168	35.6992481203008
6.192	35.7988721804511
6.216	35.4323308270677
6.24	35.4342105263158
6.264	35.437969924812
6.288	35.4567669172932
6.312	35.8082706766917
6.336	35.9699248120301
6.36	36.2424812030075
6.384	36.3270676691729
6.408	36.4943609022556
6.432	36.5714285714286
6.456	36.5488721804511
6.48	36.9360902255639
6.504	36.8477443609023
6.528	36.8684210526316
6.552	36.9078947368421
6.576	36.9511278195489
6.6	36.9135338345865
6.624	36.8214285714286
6.648	36.8609022556391
6.672	36.7086466165414
6.696	36.7293233082707
6.72	36.7048872180451
6.744	36.6259398496241
6.768	36.640977443609
6.792	36.3515037593985
6.816	36.2443609022556
6.84	36.0958646616541
6.864	36.0093984962406
6.888	35.5601503759398
6.912	35.3496240601504
6.936	35.1785714285714
6.96	35.1748120300752
6.984	35.1936090225564
7.008	35.3834586466165
7.032	35.4699248120301
7.056	35.6466165413534
7.08	35.8928571428571
7.104	35.9323308270677
7.128	36.3496240601504
7.152	36.3364661654135
7.176	36.546992481203
7.2	36.6842105263158
7.224	36.7011278195489
7.248	36.8345864661654
7.272	36.9022556390977
7.296	37.1353383458647
7.32	37.1033834586466
7.344	36.9943609022556
7.368	36.9248120300752
7.392	36.7199248120301
7.416	36.3233082706767
7.44	36.1710526315789
7.464	36.0639097744361
7.488	36.0375939849624
7.512	35.9774436090226
7.536	35.8740601503759
7.56	36.0056390977444
7.584	35.8045112781955
7.608	35.6917293233083
7.632	35.5075187969925
7.656	35.5075187969925
7.68	35.5563909774436
7.704	35.2951127819549
7.728	35.2218045112782
7.752	35.2612781954887
7.776	34.9868421052632
7.8	34.796992481203
7.824	34.718045112782
7.848	34.7161654135338
7.872	34.6428571428571
7.896	34.6278195488722
7.92	34.6015037593985
7.944	34.6672932330827
7.968	34.8947368421053
7.992	35.0244360902256
8.016	35.0563909774436
8.04	35.4755639097744
8.064	35.8703007518797
8.088	35.9567669172932
8.112	36.1823308270677
8.136	36.7293233082707
8.16	36.906015037594
8.184	36.9661654135338
8.208	37.171052631579
8.232	37.2368421052632
8.256	36.7556390977444
8.28	36.7330827067669
8.304	36.4981203007519
8.328	36.4718045112782
8.352	36.3157894736842
8.376	36.0018796992481
8.4	35.9172932330827
8.424	35.6936090225564
8.448	35.265037593985
8.472	35.156015037594
8.496	35.0451127819549
8.52	34.9642857142857
8.544	34.9830827067669
8.568	34.7913533834586
8.592	34.9229323308271
8.616	34.9323308270677
8.64	34.9868421052632
8.664	35.0639097744361
8.688	35.3289473684211
8.712	35.4718045112782
8.736	35.6033834586466
8.76	35.7706766917293
8.784	36.1823308270677
8.808	36.3289473684211
8.832	36.5018796992481
8.856	36.5958646616541
8.88	36.7368421052632
8.904	36.8533834586466
8.928	37.2424812030075
8.952	37.5413533834586
8.976	37.7236842105263
9	37.7763157894737
9.024	37.9229323308271
9.048	37.8684210526316
9.072	37.8796992481203
9.096	37.4248120300752
9.12	37.2255639097744
9.144	37.0958646616541
9.168	36.9661654135338
9.192	36.6033834586466
9.216	36.3721804511278
9.24	36.2481203007519
9.264	36.0657894736842
9.288	35.8984962406015
9.312	35.2537593984962
9.336	35.2218045112782
9.36	35.0075187969925
9.384	35.0131578947368
9.408	35.0375939849624
9.432	35.0808270676692
9.456	35.2048872180451
9.48	35.5263157894737
9.504	35.5864661654135
9.528	35.6146616541353
9.552	35.6898496240602
9.576	35.8026315789474
9.6	35.8984962406015
9.624	35.9304511278196
9.648	36.4304511278195
9.672	36.7612781954887
9.696	37.1015037593985
9.72	37.4116541353383
9.744	37.562030075188
9.768	37.5714285714286
9.792	37.5657894736842
9.816	37.6015037593985
9.84	37.5507518796992
9.864	37.5225563909774
9.888	37.437969924812
9.912	37.0075187969925
9.936	36.7537593984962
9.96	36.5093984962406
9.984	36.3139097744361
10.008	36.1917293233083
10.032	35.8402255639098
10.056	35.7518796992481
10.08	35.7199248120301
10.104	35.5263157894737
10.128	35.3345864661654
10.152	34.9154135338346
10.176	34.8533834586466
10.2	34.7011278195489
10.224	34.6353383458647
10.248	34.4586466165414
10.272	34.5
10.296	34.5093984962406
10.32	34.4943609022556
10.344	34.6033834586466
10.368	34.9830827067669
10.392	35.1597744360902
10.416	35.3928571428571
10.44	35.5413533834586
10.464	35.8627819548872
10.488	35.9718045112782
10.512	36.2011278195489
10.536	36.2086466165414
10.56	36.4266917293233
10.584	36.4248120300752
10.608	36.4887218045113
10.632	36.6353383458647
10.656	37.0733082706767
10.68	37.2537593984962
10.704	37.3026315789474
10.728	37.3740601503759
10.752	37.359022556391
10.776	37.0827067669173
10.8	36.9323308270677
10.824	36.8082706766917
10.848	36.6748120300752
10.872	36.6860902255639
10.896	36.609022556391
10.92	36.468045112782
10.944	36.406015037594
10.968	36.1823308270677
10.992	36.0733082706767
11.016	36.1842105263158
11.04	36.1015037593985
11.064	36.0582706766917
11.088	35.7857142857143
11.112	35.5958646616541
11.136	35.312030075188
11.16	35.3533834586466
11.184	35.3872180451128
11.208	35.4097744360902
11.232	35.3815789473684
11.256	35.2687969924812
11.28	35.203007518797
11.304	35.3139097744361
11.328	35.3496240601504
11.352	35.640977443609
11.376	35.906015037594
11.4	36.0657894736842
11.424	36.1804511278195
11.448	36.2086466165414
11.472	36.3571428571429
11.496	36.2951127819549
11.52	36.515037593985
11.544	36.9304511278195
11.568	37.0996240601504
11.592	37.2086466165414
11.616	37.2913533834586
11.64	37.3815789473684
11.664	37.2913533834586
11.688	37.171052631579
11.712	36.984962406015
11.736	36.8721804511278
11.76	36.5488721804511
11.784	36.7951127819549
11.808	36.5037593984962
11.832	36.3082706766917
11.856	36.1541353383459
11.88	36.1052631578947
11.904	36.109022556391
11.928	36.0996240601504
11.952	35.9661654135338
11.976	35.8082706766917
12	35.8101503759398
12.024	35.7894736842105
12.048	35.7481203007519
12.072	35.8552631578947
12.096	35.8270676691729
12.12	35.8139097744361
12.144	35.7142857142857
12.168	35.6842105263158
12.192	35.6842105263158
12.216	35.4887218045113
12.24	35.343984962406
12.264	35.4135338345865
12.288	35.4868421052632
12.312	35.4868421052632
12.336	35.406015037594
12.36	35.3327067669173
12.384	35.3984962406015
12.408	35.4135338345865
12.432	35.343984962406
12.456	35.2894736842105
12.48	35.2763157894737
12.504	35.1616541353383
12.528	35.2048872180451
12.552	35.3101503759398
12.576	35.4116541353383
12.6	35.5
12.624	35.8402255639098
12.648	35.9962406015038
12.672	36.2199248120301
12.696	36.3327067669173
12.72	36.3740601503759
12.744	36.359022556391
12.768	36.3308270676692
12.792	36.3082706766917
12.816	36.2537593984962
12.84	36.2481203007519
12.864	36.0977443609023
12.888	36.1766917293233
12.912	36.1917293233083
12.936	36.2537593984962
12.96	36.2631578947368
12.984	36.0338345864662
13.008	36.2857142857143
13.032	36.25
13.056	36.2913533834586
13.08	36.0281954887218
13.104	35.8289473684211
13.128	35.7086466165414
13.152	35.5601503759398
13.176	35.4003759398496
13.2	35.2932330827068
13.224	35.1541353383459
13.248	35.1503759398496
13.272	35.1353383458647
13.296	35.0883458646617
13.32	35.1635338345865
13.344	35.2274436090226
13.368	35.3571428571429
13.392	35.5056390977444
13.416	35.6823308270677
13.44	35.7274436090226
13.464	35.8684210526316
13.488	35.9830827067669
13.512	36.2669172932331
13.536	36.2086466165414
13.56	36.2406015037594
13.584	36.1936090225564
13.608	36.1447368421053
13.632	36.2706766917293
13.656	36.3345864661654
13.68	36.2199248120301
13.704	36.1184210526316
13.728	36.0451127819549
13.752	35.968045112782
13.776	35.8327067669173
13.8	35.3796992481203
13.824	35.2725563909774
13.848	35.2236842105263
13.872	35.1860902255639
13.896	34.9736842105263
13.92	34.8890977443609
13.944	34.8665413533835
13.968	34.9398496240602
13.992	35.0263157894737
14.016	34.9924812030075
14.04	35.1954887218045
14.064	35.6390977443609
14.088	35.5075187969925
14.112	35.5018796992481
14.136	35.5996240601504
14.16	35.687969924812
14.184	35.6127819548872
14.208	35.5394736842105
14.232	35.4943609022556
14.256	35.046992481203
14.28	35.0751879699248
14.304	35.1127819548872
14.328	35.3270676691729
14.352	35.343984962406
14.376	35.5770676691729
14.4	35.8665413533835
14.424	35.9943609022556
14.448	35.9924812030075
14.472	36.1578947368421
14.496	36.1616541353383
14.52	36.3759398496241
14.544	36.1785714285714
14.568	36.1033834586466
14.592	36.0845864661654
14.616	35.9962406015038
14.64	35.7875939849624
14.664	35.234962406015
14.688	35.0056390977444
14.712	34.5582706766917
14.736	34.7387218045113
14.76	34.8251879699248
14.784	34.8759398496241
14.808	34.9116541353383
14.832	34.953007518797
14.856	34.9567669172932
14.88	35.1729323308271
14.904	35.1466165413534
14.928	35.2800751879699
14.952	35.5921052631579
14.976	35.3402255639098
15	35.562030075188
15.024	35.7988721804511
15.048	36.1165413533835
15.072	36.1259398496241
15.096	35.9567669172932
15.12	35.843984962406
15.144	35.7199248120301
15.168	35.4774436090226
15.192	35.5657894736842
15.216	35.5206766917293
15.24	35.2913533834586
15.264	35.4830827067669
15.288	35.6296992481203
15.312	35.3214285714286
15.336	35.2443609022556
15.36	35.390977443609
15.384	35.0751879699248
15.408	35.0131578947368
15.432	34.9624060150376
15.456	34.8308270676692
15.48	34.7236842105263
15.504	34.8063909774436
15.528	35.0357142857143
15.552	35.2988721804511
15.576	35.5827067669173
15.6	35.7105263157895
15.624	35.6785714285714
15.648	35.484962406015
15.672	35.5789473684211
15.696	35.7913533834586
15.72	36.0770676691729
15.744	36.3308270676692
15.768	36.5695488721805
15.792	36.8101503759398
15.816	36.8515037593985
15.84	37.031954887218
15.864	37.1484962406015
15.888	37.4699248120301
15.912	37.5357142857143
15.936	37.5037593984962
15.96	37.2763157894737
15.984	37.0902255639098
16.008	37.0037593984962
16.032	36.6804511278195
16.056	36.6015037593985
16.08	36.4605263157895
16.104	36.3364661654135
16.128	36.2781954887218
16.152	36.2368421052632
16.176	36.1729323308271
16.2	35.9887218045113
16.224	35.7481203007519
16.248	35.609022556391
16.272	35.4285714285714
16.296	35.2537593984962
16.32	35.2706766917293
16.344	35.3327067669173
16.368	35.1616541353383
16.392	35.0657894736842
16.416	34.7913533834586
16.44	34.6203007518797
16.464	34.4473684210526
16.488	34.2988721804511
16.512	34.3796992481203
16.536	34.390977443609
16.56	34.4248120300752
16.584	34.6860902255639
16.608	34.6691729323308
16.632	34.8966165413534
16.656	34.8421052631579
16.68	35.3721804511278
16.704	35.7105263157895
16.728	36.1860902255639
16.752	36.1390977443609
16.776	36.2744360902256
16.8	36.3815789473684
16.824	36.5244360902256
16.848	36.7932330827068
16.872	36.9906015037594
16.896	37.0488721804511
16.92	37.0394736842105
16.944	36.9342105263158
16.968	36.8308270676692
16.992	36.6466165413534
17.016	36.6033834586466
17.04	36.4661654135338
17.064	36.3834586466165
17.088	36.1992481203008
17.112	35.9285714285714
17.136	35.7951127819549
17.16	35.5357142857143
17.184	35.3759398496241
17.208	35.3383458646617
17.232	35.2443609022556
17.256	35.1691729323308
17.28	35.3627819548872
17.304	35.3815789473684
17.328	35.3646616541353
17.352	35.2932330827068
17.376	35.3477443609023
17.4	35.1936090225564
17.424	35.2067669172932
17.448	35.3533834586466
17.472	35.3759398496241
17.496	35.4492481203008
17.52	35.4981203007519
17.544	35.7781954887218
17.568	36.1146616541353
17.592	36.2706766917293
17.616	36.484962406015
17.64	36.7781954887218
17.664	36.8458646616541
17.688	36.8928571428571
17.712	37
17.736	37.078947368421
17.76	37.2312030075188
17.784	37.3345864661654
17.808	37.3703007518797
17.832	37.546992481203
17.856	37.2593984962406
17.88	37.1729323308271
17.904	37.0488721804511
17.928	36.8327067669173
17.952	36.7481203007519
17.976	36.5413533834586
18	36.265037593985
18.024	36.2763157894737
18.048	36.3026315789474
18.072	36.0902255639098
18.096	36.0864661654135
18.12	35.9868421052632
18.144	35.8853383458647
18.168	35.765037593985
18.192	35.6597744360902
18.216	35.4624060150376
18.24	35.3533834586466
18.264	35.2631578947368
18.288	35.1785714285714
18.312	35.1033834586466
18.336	35.2142857142857
18.36	35.3928571428571
18.384	35.4887218045113
18.408	35.4210526315789
18.432	35.4229323308271
18.456	35.5733082706767
18.48	35.6203007518797
18.504	35.5977443609023
18.528	35.6165413533835
18.552	35.6541353383459
18.576	35.5300751879699
18.6	35.5770676691729
18.624	35.3966165413534
18.648	35.3796992481203
18.672	35.1334586466165
18.696	35.1109022556391
18.72	35.3721804511278
18.744	35.453007518797
18.768	35.2161654135338
18.792	35.0902255639098
18.816	35.015037593985
18.84	34.9812030075188
18.864	34.8966165413534
18.888	35.0225563909774
18.912	35.1372180451128
18.936	35.2124060150376
18.96	35.3176691729323
18.984	35.4041353383459
19.008	35.8045112781955
19.032	35.7857142857143
19.056	35.7593984962406
19.08	35.9624060150376
19.104	35.9812030075188
19.128	35.9191729323308
19.152	35.9285714285714
19.176	35.9454887218045
19.2	36.0507518796992
19.224	35.984962406015
19.248	36.0093984962406
19.272	35.7593984962406
19.296	35.6917293233083
19.32	35.6785714285714
19.344	35.6654135338346
19.368	35.6372180451128
19.392	35.6146616541353
19.416	35.6466165413534
19.44	35.6109022556391
19.464	35.5225563909774
19.488	35.5206766917293
19.512	35.5676691729323
19.536	35.2368421052632
19.56	35.4586466165414
19.584	35.2124060150376
19.608	35.3984962406015
19.632	35.437969924812
19.656	35.4548872180451
19.68	35.4229323308271
19.704	35.5526315789474
19.728	35.5507518796992
19.752	35.5075187969925
19.776	35.4887218045113
19.8	35.5733082706767
19.824	35.5206766917293
19.848	35.5657894736842
19.872	35.5338345864662
19.896	35.3928571428571
19.92	35.4699248120301
19.944	35.6315789473684
19.968	35.6071428571429
19.992	35.6390977443609
20.016	35.6898496240602
20.04	35.7744360902256
20.064	35.7800751879699
20.088	35.5
20.112	35.6804511278196
20.136	35.5206766917293
20.16	35.4906015037594
20.184	35.7481203007519
20.208	36.0845864661654
20.232	36.1654135338346
20.256	36.0075187969925
20.28	35.8609022556391
20.304	35.8872180451128
20.328	35.9605263157895
20.352	36.0169172932331
20.376	36.0169172932331
20.4	36.0733082706767
20.424	36.2293233082707
20.448	36.4793233082707
20.472	36.546992481203
20.496	36.6184210526316
20.52	36.6146616541353
20.544	36.5526315789474
20.568	36.6146616541353
20.592	36.6616541353383
20.616	36.6447368421053
20.64	36.6240601503759
20.664	36.6240601503759
20.688	36.7236842105263
20.712	36.7274436090226
20.736	36.7593984962406
20.76	36.8966165413534
20.784	36.7481203007519
20.808	36.7838345864662
20.832	36.6240601503759
20.856	36.5093984962406
20.88	36.3609022556391
20.904	36.203007518797
20.928	36.0695488721804
20.952	35.7894736842105
20.976	35.6654135338346
21	35.6353383458647
21.024	35.5206766917293
21.048	35.2838345864662
21.072	34.9191729323308
21.096	35.0676691729323
21.12	35.0488721804511
21.144	34.7293233082707
21.168	34.7687969924812
21.192	34.8101503759399
21.216	35.0526315789474
21.24	35.218045112782
21.264	35.2687969924812
21.288	35.3703007518797
21.312	35.4567669172932
21.336	35.7875939849624
21.36	35.9699248120301
21.384	36.0169172932331
21.408	36.1466165413534
21.432	36.3721804511278
21.456	36.4812030075188
21.48	36.5488721804511
21.504	36.6428571428571
21.528	36.5187969924812
21.552	36.296992481203
21.576	36.3496240601504
21.6	36.3571428571429
21.624	36.2575187969925
21.648	36.2406015037594
21.672	36.2481203007519
21.696	36.3045112781955
21.72	36.2744360902256
21.744	36.187969924812
21.768	36.0902255639098
21.792	35.9981203007519
21.816	35.8082706766917
21.84	35.7067669172932
21.864	35.6071428571429
21.888	35.2124060150376
21.912	34.8477443609023
21.936	34.6860902255639
21.96	34.6973684210526
21.984	34.6296992481203
22.008	34.4924812030075
22.032	34.4586466165414
22.056	34.6503759398496
22.08	34.8515037593985
22.104	35.0676691729323
22.128	35.1597744360902
22.152	35.1278195488722
22.176	35.1597744360902
22.2	35.2086466165414
22.224	35.4342105263158
22.248	35.5695488721804
22.272	35.7048872180451
22.296	35.8007518796992
22.32	36.0582706766917
22.344	36.2462406015038
22.368	36.4248120300752
22.392	36.5770676691729
22.416	36.6860902255639
22.44	36.7161654135338
22.464	36.8176691729323
22.488	36.9436090225564
22.512	36.984962406015
22.536	36.8327067669173
22.56	36.843984962406
22.584	36.8515037593985
22.608	36.9248120300752
22.632	36.9906015037594
22.656	36.7387218045113
22.68	36.484962406015
22.704	36.4248120300752
22.728	36.3627819548872
22.752	36.2048872180451
22.776	36.1428571428571
22.8	36.046992481203
22.824	36.1992481203008
22.848	36.3157894736842
22.872	36.2932330827068
22.896	36.2744360902256
22.92	36.2274436090226
22.944	36.1522556390977
22.968	36.1127819548872
22.992	35.8646616541353
23.016	35.8646616541353
23.04	35.7951127819549
23.064	35.7105263157895
23.088	35.5075187969925
23.112	35.5657894736842
23.136	35.7988721804511
23.16	35.9285714285714
23.184	35.9624060150376
23.208	35.9417293233083
23.232	35.7988721804511
23.256	35.9116541353383
23.28	35.9473684210526
23.304	35.9116541353383
23.328	35.8966165413534
23.352	35.9210526315789
23.376	35.7274436090226
23.4	35.6710526315789
23.424	35.6766917293233
23.448	35.3928571428571
23.472	35.3421052631579
23.496	35.2612781954887
23.52	35.218045112782
23.544	35.1259398496241
23.568	35.0845864661654
23.592	35.1165413533835
23.616	35.1221804511278
23.64	35.3665413533835
23.664	35.4003759398496
23.688	35.5996240601504
23.712	36.0751879699248
23.736	36.1973684210526
23.76	36.3345864661654
23.784	36.5187969924812
23.808	36.5883458646617
23.832	36.6541353383459
23.856	36.5432330827068
23.88	36.5507518796992
23.904	36.3665413533835
23.928	36.2236842105263
23.952	36.1240601503759
23.976	36.0413533834586
24	35.9285714285714
24.024	35.656015037594
24.048	35.5921052631579
24.072	35.9116541353383
24.096	36.1240601503759
24.12	35.9323308270677
24.144	35.906015037594
24.168	35.6748120300752
24.192	36.1578947368421
24.216	36.2725563909774
24.24	36.4586466165414
24.264	36.5375939849624
24.288	36.7387218045113
24.312	36.8477443609023
24.336	36.765037593985
24.36	36.6597744360902
24.384	36.6503759398496
24.408	36.5676691729323
24.432	36.3026315789474
24.456	36.4962406015038
24.48	36.1992481203008
24.504	36.1334586466165
24.528	36.3853383458647
24.552	36.5244360902256
24.576	36.6203007518797
24.6	36.7048872180451
24.624	36.7725563909774
24.648	36.4473684210526
24.672	36.3947368421053
24.696	36.3928571428571
24.72	36.5676691729323
24.744	36.5281954887218
24.768	36.3984962406015
24.792	36.2593984962406
24.816	36.0714285714286
24.84	35.6315789473684
24.864	35.3684210526316
24.888	35.2687969924812
24.912	35.0657894736842
24.936	35.0563909774436
24.96	34.8289473684211
24.984	34.7932330827068
25.008	34.7988721804511
25.032	34.9285714285714
25.056	34.9755639097744
25.08	35.1654135338346
25.104	35.2443609022556
25.128	35.2857142857143
25.152	35.5507518796992
25.176	35.6691729323308
25.2	35.9342105263158
25.224	36.0883458646617
25.248	36.2236842105263
25.272	36.3082706766917
25.296	36.3327067669173
25.32	36.6015037593985
25.344	37.0451127819549
25.368	37.1184210526316
25.392	37.0958646616541
25.416	37.1165413533835
25.44	36.7255639097744
25.464	36.6203007518797
25.488	36.6484962406015
25.512	36.5601503759398
25.536	36.6033834586466
25.56	36.8928571428571
25.584	36.9793233082707
25.608	36.9605263157895
25.632	36.906015037594
25.656	36.9248120300752
25.68	36.7838345864662
25.704	36.6503759398496
25.728	36.6785714285714
25.752	36.5714285714286
25.776	36.2218045112782
25.8	36.0789473684211
25.824	36.1278195488722
25.848	35.9605263157895
25.872	35.7894736842105
25.896	35.656015037594
25.92	35.6033834586466
25.944	35.3157894736842
25.968	35.1353383458647
25.992	35.0225563909774
26.016	34.9924812030075
26.04	35.1127819548872
26.064	35.2857142857143
26.088	35.3984962406015
26.112	35.3872180451128
26.136	35.7142857142857
26.16	36.0225563909774
26.184	36.0827067669173
26.208	36.1597744360902
26.232	35.9962406015038
26.256	36.1390977443609
26.28	36.1165413533835
26.304	36.3289473684211
26.328	36.8571428571429
26.352	37.0996240601504
26.376	37.3778195488722
26.4	37.3383458646617
26.424	37.3515037593985
26.448	37.3270676691729
26.472	37.312030075188
26.496	37.1484962406015
26.52	37.1203007518797
26.544	36.8270676691729
26.568	36.5131578947368
26.592	36.3233082706767
26.616	36.1447368421053
26.64	35.9793233082707
26.664	35.7593984962406
26.688	35.7669172932331
26.712	35.7011278195489
26.736	35.3082706766917
26.76	35.1936090225564
26.784	35.2387218045113
26.808	35.1578947368421
26.832	35.5582706766917
26.856	35.4830827067669
26.88	35.2537593984962
26.904	35.5206766917293
26.928	35.5676691729323
26.952	35.5432330827068
26.976	35.6616541353383
27	35.7612781954887
27.024	35.7274436090226
27.048	35.8289473684211
27.072	35.9417293233083
27.096	36.0733082706767
27.12	36.453007518797
27.144	36.3327067669173
27.168	36.6221804511278
27.192	36.7481203007519
27.216	36.8176691729323
27.24	36.9360902255639
27.264	37.0338345864662
27.288	37.1052631578947
27.312	37.0187969924812
27.336	37.0488721804511
27.36	36.9887218045113
27.384	36.812030075188
27.408	36.5075187969925
27.432	36.3289473684211
27.456	36.3045112781955
27.48	36.156015037594
27.504	36.0883458646617
27.528	36.140977443609
27.552	36.1071428571429
27.576	35.7274436090226
27.6	35.9868421052632
27.624	35.9906015037594
27.648	35.6823308270677
27.672	35.9605263157895
27.696	35.6823308270677
27.72	35.6315789473684
27.744	35.8890977443609
27.768	35.6033834586466
27.792	35.7236842105263
27.816	36.0488721804511
27.84	36.0845864661654
27.864	36.0676691729323
27.888	36.2894736842105
27.912	36.2518796992481
27.936	36.1860902255639
27.96	36.2725563909774
27.984	36.3270676691729
28.008	36.6015037593985
28.032	36.8308270676692
28.056	36.7631578947368
28.08	36.890977443609
28.104	36.9624060150376
28.128	36.8966165413534
28.152	36.8477443609023
28.176	36.8214285714286
28.2	36.6842105263158
28.224	36.8063909774436
28.248	37.015037593985
28.272	37.0037593984962
28.296	36.5714285714286
28.32	36.4755639097744
28.344	36.3721804511278
28.368	36.1541353383459
28.392	36.0601503759398
28.416	36.0244360902256
28.44	35.687969924812
28.464	35.6184210526316
28.488	35.6334586466165
28.512	36.046992481203
28.536	36.0789473684211
28.56	36.0733082706767
28.584	36.062030075188
28.608	35.8082706766917
28.632	36.1691729323308
28.656	36.1766917293233
28.68	36.1146616541353
28.704	35.7406015037594
28.728	36.1221804511278
28.752	36.1635338345865
28.776	36.2368421052632
28.8	36.281954887218
28.824	36.2105263157895
28.848	36.3703007518797
28.872	36.2575187969925
28.896	36.1823308270677
28.92	35.8703007518797
28.944	35.968045112782
28.968	35.953007518797
28.992	35.9774436090226
29.016	35.9624060150376
29.04	36.0281954887218
29.064	35.9661654135338
29.088	35.8609022556391
29.112	35.7838345864662
29.136	35.7368421052632
29.16	35.703007518797
29.184	35.5263157894737
29.208	35.5375939849624
29.232	35.5657894736842
29.256	35.5432330827068
29.28	35.6353383458647
29.304	35.5714285714286
29.328	35.6278195488722
29.352	35.5225563909774
29.376	35.9304511278196
29.4	35.9511278195489
29.424	35.7236842105263
29.448	35.6917293233083
29.472	35.7312030075188
29.496	35.9323308270677
29.52	36.3815789473684
29.544	36.4642857142857
29.568	36.7124060150376
29.592	36.7894736842105
29.616	36.8383458646617
29.64	36.8214285714286
29.664	36.7894736842105
29.688	36.5056390977444
29.712	36.7875939849624
29.736	36.468045112782
29.76	36.3195488721804
29.784	36.2481203007519
29.808	36.1842105263158
29.832	36.2236842105263
29.856	36.2218045112782
29.88	36.2443609022556
29.904	36.3026315789474
29.928	36.2932330827068
29.952	36.5789473684211
29.976	36.187969924812
30	36.5300751879699
30.024	36.5394736842105
30.048	36.6033834586466
30.072	36.6691729323308
30.096	36.5507518796992
30.12	36.2706766917293
30.144	36.6898496240602
30.168	36.9022556390977
30.192	37.0507518796992
30.216	37.312030075188
30.24	37.2800751879699
30.264	37.4229323308271
30.288	37.4360902255639
30.312	37.4830827067669
30.336	37.5263157894737
30.36	37.8176691729323
30.384	38.0263157894737
30.408	38.0056390977444
30.432	38.0639097744361
30.456	38.0958646616541
30.48	38.1992481203008
30.504	38.3778195488722
30.528	38.4661654135338
30.552	38.5526315789474
30.576	38.5187969924812
30.6	38.2293233082707
30.624	37.7894736842105
30.648	37.421052631579
30.672	37.2274436090226
30.696	37.0714285714286
30.72	36.4718045112782
30.744	36.1860902255639
30.768	36.1240601503759
30.792	36.0037593984962
30.816	35.6015037593985
30.84	36.0037593984962
30.864	36.0281954887218
30.888	35.8289473684211
30.912	35.9248120300752
30.936	35.9135338345865
30.96	35.9022556390977
30.984	35.9868421052632
31.008	35.9605263157895
31.032	36.0018796992481
31.056	36.4943609022556
31.08	36.4718045112782
31.104	36.3308270676692
31.128	36.5018796992481
31.152	36.4172932330827
31.176	36.8872180451128
31.2	36.9924812030075


==> Tables/vuggy_phiprofile.txt <==
depth_mm	phi_pct
0.025	35.9575429774128
0.05	36.1092375325473
0.075	36.0246864690297
0.1	36.2223867499017
0.125	36.4088964488375
0.15	36.2696358736321
0.175	36.4275474187311
0.2	36.3840284889794
0.225	36.1067507365615
0.25	36.1117243285331
0.275	36.1079941345544
0.3	35.7697898804841
0.325	35.7374615326685
0.35	35.7436785226331
0.375	35.7921710443564
0.4	35.9401354055121
0.425	35.8133088102358
0.45	35.9376486095263
0.475	36.007278897129
0.5	35.9612731713915
0.525	35.9898713252283
0.55	35.836933372101
0.575	35.8792089038598
0.6	35.8829390978385
0.625	35.9600297733986
0.65	36.139079084377
0.675	36.1950319940577
0.7	36.1589734522635
0.725	36.257201893703
0.75	36.257201893703
0.775	36.2758528635966
0.8	36.2397943218023
0.825	36.1378356863841
0.85	36.1042639405756
0.875	36.1092375325473
0.9	36.1428092783557
0.925	36.1639470442351
0.95	36.1452960743415
0.975	36.1539998602919
1	36.1490262683202
1.025	36.1925451980719
1.05	36.1079941345544
1.075	36.1813546161358
1.1	36.1676772382138
1.125	36.1589734522635
1.15	36.1888150040932
1.175	36.2497415057456
1.2	36.2882868435257
1.225	36.2932604354973
1.25	36.1888150040932
1.275	36.1639470442351
1.3	36.1639470442351
1.325	36.1378356863841
1.35	36.0520412248736
1.375	36.1962753920506
1.4	36.1776244221571
1.425	36.0980469506111
1.45	36.0980469506111
1.475	36.0843695726892
1.5	35.9426222014979
1.525	35.8593145359733
1.55	35.9065636597037
1.575	35.7959012383351
1.6	35.889156087803
1.625	35.9090504556895
1.65	35.8841824958314
1.675	35.7138369708033
1.7	35.5857669775341
1.725	35.5944707634844
1.75	35.5484650377469
1.775	35.599444355456
1.8	35.5024593120094
1.825	35.4477498003216
1.85	35.4974857200378
1.875	35.4166648504989
1.9	35.507432903981
1.925	35.4713743621868
1.95	35.5919839674986
1.975	35.6442066832006
2	35.6106349373922
2.025	35.7101067768246
2.05	35.6951860009098
2.075	35.7847106563989
2.1	35.8816956998456
2.125	35.9264580275902
2.15	35.9513259874483
2.175	35.9488391914625
2.2	35.9053202617108
2.225	35.7909276463635
2.25	35.7735200744628
2.275	35.6019311514418
2.3	35.4925121280662
2.325	35.3681723287756
2.35	35.3258967970168
2.375	35.2624834993787
2.4	35.3184364090594
2.425	35.2786476732864
2.45	35.3868232986692
2.475	35.534787659825
2.5	35.6093915393993
2.525	35.6765350310162
2.55	35.8083352182642
2.575	35.8046050242854
2.6	35.8207691981932
2.625	35.8157956062216
2.65	35.8406635660797
2.675	35.8294729841435
2.7	35.7896842483706
2.725	35.7909276463635
2.75	35.9214844356185
2.775	35.9538127834341
2.8	36.0035487031503
2.825	35.9463523954767
2.85	35.9898713252283
2.875	35.9388920075192
2.9	35.823255994179
2.925	35.8145522082287
2.95	35.7349747366827
2.975	35.7598426965408
3	35.6839954189736
3.025	35.6205821213354
3.05	35.5521952317256
3.075	35.5584122216902
3.1	35.3843365026834
3.125	35.3495213588821
3.15	35.3781195127189
3.175	35.2798910712793
3.2	35.5310574658462
3.225	35.4477498003216
3.25	35.44277620835
3.275	35.4303422284209
3.3	35.3992572785983
3.325	35.4850517401087
3.35	35.4726177601797
3.375	35.6019311514418
3.4	35.7511389105905
3.425	35.8568277399875
3.45	35.9189976396327
3.475	35.534787659825
3.5	35.5397612517966
3.525	35.7001595928814
3.55	35.7014029908743
3.575	35.6989161948885
3.6	35.6591274591155
3.625	35.7175671647821
3.65	35.7884408503777
3.675	35.6815086229878
3.7	35.5260838738746
3.725	35.4987291180307
3.75	35.7399483286544
3.775	35.7847106563989
3.8	35.7884408503777
3.825	35.8543409440016
3.85	35.8344465761152
3.875	35.8792089038598
3.9	35.7474087166118
3.925	35.7063765828459
3.95	35.6902124089381
3.975	35.6939426029168
4	35.6690746430587
4.025	35.6765350310162
4.05	35.7038897868601
4.075	35.8133088102358
4.1	35.7797370644273
4.125	35.8220125961861
4.15	35.7212973587608
4.175	35.6069047434135
4.2	35.7797370644273
4.225	35.8580711379804
4.25	35.8717485159023
4.275	36.0134958870935
4.3	36.1975187900435
4.325	36.2273603418733
4.35	36.231090535852
4.375	35.8058484222783
4.4	35.7200539607679
4.425	35.691455806931
4.45	35.6044179474277
4.475	35.6292859072858
4.5	35.5894971715128
4.525	35.5770631915837
4.55	35.6429632852077
4.575	35.8133088102358
4.6	36.1241583084621
4.625	36.1552432582848
4.65	36.1639470442351
4.675	36.1328620944125
4.7	36.1067507365615
4.725	36.1378356863841
4.75	36.0172260810723
4.775	35.9314316195618
4.8	35.8754787098811
4.825	35.8456371580513
4.85	35.7772502684415
4.875	35.8170390042145
4.9	35.9102938536824
4.925	35.9861411312496
4.95	36.1440526763486
4.975	36.3914888769368
5	36.3579171311283
5.025	36.2410377197952
5.05	36.296990629476
5.075	36.1987621880365
5.1	36.2634188836675
5.125	36.1825980141287
5.15	36.0644752048027
5.175	35.7511389105905
5.2	35.679021827002
5.225	35.7225407567537
5.25	35.6156085293638
5.275	35.5422480477824
5.3	35.4751045561655
5.325	35.5360310578179
5.35	35.6156085293638
5.375	35.7635728905196
5.4	35.9587863754057
5.425	35.9475957934696
5.45	36.0980469506111
5.475	36.1216715124763
5.5	36.0458242349091
5.525	36.0309034589942
5.55	35.8543409440016
5.575	35.8356899741081
5.6	35.8431503620655
5.625	35.8481239540371
5.65	35.8941296797746
5.675	35.84936735203
5.7	35.8829390978385
5.725	35.8792089038598
5.75	35.9053202617108
5.775	35.9314316195618
5.8	36.0085222951219
5.825	36.0296600610013
5.85	36.0197128770581
5.875	35.9500825894554
5.9	35.8829390978385
5.925	35.7847106563989
5.95	35.8406635660797
5.975	35.9948449172
6	36.0284166630084
6.025	36.0309034589942
6.05	36.0097656931148
6.075	35.9836543352638
6.1	36.0371204489587
6.125	36.1440526763486
6.15	36.2596886896888
6.175	36.4312776127098
6.2	36.5954061477733
6.225	36.6090835256953
6.25	36.7010949771703
6.275	36.3865152849652
6.3	36.3927322749297
6.325	36.3504567431709
6.35	36.3641341210929
6.375	36.4113832448233
6.4	36.323101987327
6.425	36.1776244221571
6.45	36.1850848101145
6.475	36.1104809305402
6.5	36.1726508301854
6.525	36.2124395659584
6.55	36.3019642214476
6.575	36.4660927565111
6.6	36.586702361823
6.625	36.6687666293547
6.65	36.6762270173121
6.675	36.5717815859081
6.7	36.4039228568659
6.725	36.1241583084621
6.75	36.1813546161358
6.775	36.2012489840223
6.8	36.2534716997243
6.825	36.3442397532064
6.85	36.3255887833128
6.875	36.3628907231
6.9	36.4126266428162
6.925	36.507124890277
6.95	36.4511719805963
6.975	36.5543740140074
7	36.3852718869723
7.025	36.4660927565111
7.05	36.481013532426
7.075	36.1154545225118
7.1	36.0358770509659
7.125	35.9513259874483
7.15	35.8928862817817
7.175	35.823255994179
7.2	35.863044729952
7.225	35.9774373452993
7.25	36.0184694790652
7.275	36.1092375325473
7.3	36.2373075258165
7.325	36.1042639405756
7.35	36.2273603418733
7.375	36.1738942281783
7.4	36.4474417866175
7.425	36.4922041143621
7.45	36.7669950707942
7.475	36.9758859336023
7.5	37.0579502011341
7.525	37.1524484485949
7.55	37.1263370907439
7.575	36.9472877797655
7.6	36.8652235122338
7.625	36.8167309905105
7.65	36.8167309905105
7.675	36.8577631242763
7.7	36.8764140941699
7.725	36.9062556459997
7.75	36.9696689436378
7.775	36.954748167723
7.8	36.9597217596946
7.825	36.9908067095172
7.85	37.0256218533186
7.875	36.9696689436378
7.9	37.0778445690206
7.925	37.1810466024317
7.95	36.7769422547375
7.975	36.743370508929
8	36.7458573049148
8.025	36.678713813298
8.05	36.5195588702061
8.075	36.4536587765821
8.1	36.3939756729226
8.125	36.415113438802
8.15	36.4039228568659
8.175	36.5431834320713
8.2	36.4051662548588
8.225	36.204979178001
8.25	36.309424609405
8.275	36.3342925692631
8.3	36.3193717933483
8.325	36.3305623752844
8.35	36.3504567431709
8.375	36.2000055860294
8.4	36.1291319004338
8.425	36.0905865626537
8.45	36.059501612831
8.475	36.1403224823699
8.5	36.2236301478946
8.525	36.4598757665466
8.55	36.6563326494257
8.575	36.7097987631206
8.6	36.7707252647729
8.625	36.7110421611135
8.65	36.743370508929
8.675	36.6700100273476
8.7	36.7707252647729
8.725	36.8540329302976
8.75	36.7023383751632
8.775	36.7694818667801
8.8	36.8241913784679
8.825	36.8167309905105
8.85	36.8316517664253
8.875	36.9124726359642
8.9	37.085304956978
8.925	37.1885069903892
8.95	37.1661258265169
8.975	37.0480030171909
9	37.0641671910986
9.025	36.9758859336023
9.05	36.9298802078649
9.075	36.928636809872
9.1	36.8503027363189
9.125	36.9087424419855
9.15	36.9174462279358
9.175	36.9423141877939
9.2	37.0716275790561
9.225	36.9796161275811
9.25	37.0766011710277
9.275	37.0815747629993
9.3	37.1002257328929
9.325	37.0927653449355
9.35	37.1872635923963
9.375	37.1611522345453
9.4	37.1934805823608
9.425	37.2606240739777
9.45	37.1835333984176
9.475	37.2469466960557
9.5	37.1860201944034
9.525	37.1101729168361
9.55	37.2158617462331
9.575	37.1536918465878
9.6	37.1039559268716
9.625	37.0703841810632
9.65	37.0964955389142
9.675	37.0542200071554
9.7	37.0952521409213
9.725	37.0218916593399
9.75	36.9746425356094
9.775	36.8714405021983
9.8	36.7682384687872
9.825	36.7819158467091
9.85	36.7110421611135
9.875	36.7023383751632
9.9	36.7421271109361
9.925	36.717259151078
9.95	36.7669950707942
9.975	36.8465725423402
10	36.8316517664253
10.025	36.8415989503686
10.05	36.8515461343118
10.075	36.7185025490709
10.1	36.8204611844892
10.125	36.9112292379713
10.15	37.1350408766942
10.175	37.2208353382047
10.2	37.3737732913321
10.225	37.3874506692541
10.25	37.296682615772
10.275	37.2904656258074
10.3	37.3650695053818
10.325	37.2618674719706
10.35	37.3364713515449
10.375	37.1835333984176
10.4	37.2842486358429
10.425	37.3812336792895
10.45	37.4707583347787
10.475	37.7057605554378
10.5	37.6460774517784
10.525	37.7903116189554
10.55	37.992985491799
10.575	38.2565858662949
10.6	38.098674321196
10.625	38.3535709097416
10.65	38.3995766354791
10.675	38.6432826420885
10.7	38.479154107025
10.725	38.5164560468122
10.75	38.6358222541311
10.775	38.5276466287483
10.8	38.2205273245007
10.825	38.1173252910895
10.85	38.1011611171818
10.875	38.0912139332385
10.9	38.2255009164723
10.925	38.0228270436287
10.95	38.137219658976
10.975	38.4853710969896
11	38.4915880869541
11.025	38.558731578571
11.05	38.4953182809328
11.075	38.4779107090321
11.1	38.6320920601524
11.125	38.6134410902588
11.15	38.9019094246129
11.175	39.0598209697119
11.2	39.3134741602646
11.225	39.4278667756119
11.25	39.5484763809237
11.275	39.5845349227179
11.3	39.6330274444413
11.325	39.4950102672288
11.35	39.5683707488102
11.375	39.7101181200014
11.4	39.8245107353487
11.425	39.9463637386534
11.45	40.1117356717099
11.475	40.3119227485676
11.5	40.3430076983903
11.525	40.2199112970926
11.55	40.2223980930784
11.575	40.2696472168088
11.6	40.3193831365251
11.625	40.2696472168088
11.65	40.5630891431345
11.675	40.5021626414822
11.7	40.5208136113757
11.725	40.2062339191707
11.75	40.346737892369
11.775	40.0818941198801
11.8	39.978692086469
11.825	39.9563109225967
11.85	39.9762052904832
11.875	39.7387162738382
11.9	39.8195371433771
11.925	39.9849090764335
11.95	40.0993016917808
11.975	40.228615083043
12	40.543194775248
12.025	40.648883604645
12.05	40.609094868872
12.075	40.7359214641484
12.1	40.7856573838646
12.125	40.8863726212899
12.15	41.0119558185734
12.175	41.0778559121974
12.2	41.1176446479704
12.225	41.1449994038143
12.25	41.2966939589487
12.275	41.1847881395872
12.3	41.214629691417
12.325	41.2631222131403
12.35	41.082829504169
12.375	40.9895746547011
12.4	40.9547595108997
12.425	41.0144426145592
12.45	41.10894086202
12.475	40.9709236848075
12.5	40.9622198988572
12.525	40.8739386413609
12.55	41.0952634840981
12.575	41.1313220258923
12.6	41.1773277516298
12.625	41.2892335709913
12.65	41.3750280325018
12.675	41.2171164874028
12.7	41.2544184271899
12.725	41.3252921127855
12.75	41.3153449288423
12.775	41.5341829755937
12.8	41.5304527816149
12.825	41.7368568484373
12.85	41.9706156711035
12.875	41.9171495574085
12.9	42.1160932362734
12.925	42.0651139185643
12.95	41.8649268417065
12.975	41.8922815975504
13	41.9643986811389
13.025	41.9830496510325
13.05	41.7381002464302
13.075	41.7977833500896
13.1	41.6958247146714
13.125	41.7915663601251
13.15	41.6722001528062
13.175	41.6286812230545
13.2	41.464552687991
13.225	41.5777019053454
13.25	41.5975962732318
13.275	41.5864056912957
13.3	41.5764585073525
13.325	41.5926226812602
13.35	41.4670394839768
13.375	41.450875310069
13.4	41.4682828819697
13.425	41.6734435507991
13.45	41.3812450224663
13.475	41.2917203669771
13.5	41.3078845408849
13.525	41.3688110425372
13.55	41.4993678317923
13.575	41.7679417982599
13.6	41.8437890758271
13.625	42.1434479921173
13.65	42.3200105071099
13.675	42.5836108816058
13.7	42.923058533669
13.725	42.6843261190312
13.75	42.9653340654278
13.775	42.7154110688538
13.8	42.6519977712157
13.825	42.7564432026197
13.85	42.5674467076981
13.875	42.634590199315
13.9	42.2740047813724
13.925	42.410778560592
13.95	42.2814651693298
13.975	42.2839519653156
14	42.1011724603585
14.025	42.1359876041599
14.05	42.094955470394
14.075	42.1658291559896
14.1	42.0713309085288
14.125	42.0638705205714
14.15	42.0402459587062
14.175	41.9196363533944
14.2	41.9954836309616
14.225	41.9258533433589
14.25	41.7940531561109
14.275	41.8512494637846
14.3	41.8736306276569
14.325	41.8574664537491
14.35	41.9967270289545
14.375	42.0651139185643
14.4	42.3809370087623
14.425	42.3672596308403
14.45	42.3548256509113
14.475	42.6507543732227
14.5	42.4791654502018
14.525	42.2217820656704
14.55	42.2031310957768
14.575	42.0887384804295
14.6	42.1148498382805
14.625	42.0725743065217
14.65	42.1310140121883
14.675	42.0787912964863
14.7	41.9805628550467
14.725	41.9755892630751
14.75	41.9532080992028
14.775	41.8537362597704
14.8	41.7617248082954
14.825	41.6684699588275
14.85	41.8798476176214
14.875	42.0091610088835
14.9	42.0638705205714
14.925	42.0141346008552
14.95	42.1546385740535
14.975	42.0228383868055
15	42.2018876977839
15.025	42.1720461459542
15.05	42.0253251827913
15.075	42.0725743065217
15.1	41.9258533433589
15.125	41.8935249955433
15.15	41.7331266544585
15.175	41.5578075374589
15.2	41.6050566611893
15.225	41.9034721794866
15.25	41.5279659856291
15.275	41.4794734639058
15.3	41.3700544405301
15.325	41.2705826010977
15.35	41.2196032833886
15.375	41.2220900793744
15.4	41.1425126078285
15.425	41.1251050359278
15.45	41.030606788467
15.475	41.0007652366372
15.5	40.8838858253041
15.525	40.8876160192828
15.55	40.9684368888217
15.575	41.0131992165663
15.6	40.9099971831551
15.625	40.9062669891764
15.65	40.9410821329778
15.675	41.0194162065308
15.7	41.0616917382896
15.725	40.9460557249494
15.75	40.9025367951977
15.775	40.8428536915383
15.8	40.8838858253041
15.825	40.9584897048785
15.85	41.0766125142045
15.875	41.1698673636724
15.9	41.10894086202
15.925	41.069152126247
15.95	40.8391234975595
15.975	40.9783840727649
16	40.8913462132616
16.025	40.7632762199923
16.05	40.6725081665102
16.075	40.6414232166876
16.1	40.5717929290849
16.125	40.1639583874119
16.15	40.1925565412487
16.175	39.8642994711217
16.2	39.9426335446747
16.225	39.7822352035899
16.25	39.9550675246038
16.275	39.7760182136254
16.3	39.6790331701788
16.325	39.8170503473913
16.35	39.6840067621504
16.375	39.7610974377105
16.4	39.7399596718311
16.425	39.6740595782071
16.45	39.7063879260227
16.475	39.5149046351152
16.5	39.333368528151
16.525	39.1816739730166
16.55	39.3196911502291
16.575	39.1195040733713
16.6	38.9218037924994
16.625	38.9814868961588
16.65	38.7601620534216
16.675	38.8583904948612
16.7	38.6134410902588
16.725	38.6420392440956
16.75	38.5127258528335
16.775	38.4990484749115
16.8	38.5674353645213
16.825	38.3386501338267
16.85	38.1869555786922
16.875	38.0128798596855
16.9	37.9880118998274
16.925	37.9519533580331
16.95	38.0240704416216
16.975	38.0912139332385
17	38.0539119934514
17.025	38.1596008228483
17.05	38.2279877124581
17.075	38.3112953779828
17.1	38.2814538261531
17.125	38.1981461606284
17.15	38.0464516054939
17.175	37.9482231640544
17.2	37.9382759801112
17.225	38.1297592710186
17.25	38.1645744148199
17.275	38.0539119934514
17.3	38.0489384014797
17.325	38.006662869721
17.35	37.9432495720828
17.375	37.9631439399693
17.4	38.0141232576784
17.425	38.1471668429193
17.45	38.1670612108058
17.475	38.1036479131676
17.5	38.1434366489406
17.525	38.0887271372527
17.55	38.0526685954585
17.575	38.0153666556713
17.6	37.9556835520118
17.625	37.9507099600402
17.65	37.9619005419764
17.675	38.0240704416216
17.7	38.0862403412669
17.725	37.9805515118699
17.75	37.927085398175
17.775	37.8263701607497
17.8	37.8363173446929
17.825	37.7704172510689
17.85	37.8251267627568
17.875	37.8176663747993
17.9	37.9395193781041
17.925	37.8723758864872
17.95	37.8661588965226
17.975	37.9084344282814
18	37.9581703479976
18.025	37.8512381206078
18.05	37.7256549233243
18.075	37.8835664684233
18.1	37.8288569567355
18.125	37.7455492912108
18.15	37.7592266691328
18.175	37.874862682473
18.2	37.927085398175
18.225	37.9357891841253
18.25	38.0750497593308
18.275	37.9842817058487
18.3	37.8599419065581
18.325	37.690839779523
18.35	37.571473572204
18.375	37.4172922210838
18.4	37.3973978531973
18.425	37.3961544552044
18.45	37.3327411575662
18.475	37.3153335856655
18.5	37.5565527962892
18.525	37.3998846491831
18.55	37.335227953552
18.575	37.1561786425736
18.6	37.2270523281693
18.625	37.3028996057365
18.65	37.1549352445807
18.675	37.2519202880274
18.7	37.1984541743324
18.725	37.0803313650064
18.75	37.1151465088078
18.775	37.1599088365524
18.8	37.1785598064459
18.825	37.2208353382047
18.85	37.3973978531973
18.875	37.4434035789348
18.9	37.4620545488284
18.925	37.3762600873179
18.95	37.5441188163601
18.975	37.611262307977
19	37.821396568778
19.025	37.8848098664162
19.05	37.914651418246
19.075	37.8151795788135
19.1	37.7791210370193
19.125	37.6224528899132
19.15	37.545362214353
19.175	37.3849638732682
19.2	37.5055734785801
19.225	37.309116595701
19.25	37.2208353382047
19.275	37.125093692751
19.3	36.9758859336023
19.325	36.7359101209716
19.35	36.7110421611135
19.375	36.7421271109361
19.4	36.8838744821274
19.425	37.1362842746872
19.45	37.1636390305311
19.475	37.2419731040841
19.5	37.3215505756301
19.525	37.559039592275
19.55	37.7057605554378
19.575	37.8064757928632
19.6	37.8139361808206
19.625	37.7331153112818
19.65	37.5117904685446
19.675	37.3824770772824
19.7	37.4620545488284
19.725	37.5291980404453
19.75	37.5416320203743
19.775	37.532928234424
19.8	37.5080602745659
19.825	37.414805425098
19.85	37.2369995121125
19.875	37.0703841810632
19.9	36.9721557396236
19.925	36.9572349637088
19.95	36.9336104018436
19.975	36.8913348700848
20	36.8652235122338
20.025	36.9062556459997
20.05	37.0119444753966
20.075	36.9124726359642
20.1	36.7744554587517
20.125	36.6675232313618
20.15	36.7620214788226
20.175	36.8590065222692
20.2	36.5506438200287
20.225	36.5916759537946
20.25	36.704825171149
20.275	36.8415989503686
20.3	36.9137160339571
20.325	37.0790879670135
20.35	37.1710994184885
20.375	37.2755448498926
20.4	37.2245655321834
20.425	37.3153335856655
20.45	37.2867354318287
20.475	37.2618674719706
20.5	37.2606240739777
20.525	37.2133749502473
20.55	37.1661258265169
20.575	37.1574220405665
20.6	37.0927653449355
20.625	37.0567068031412
20.65	37.0927653449355
20.675	37.0231350573328
20.7	37.1263370907439
20.725	37.1163899068007
20.75	37.1586654385594
20.775	37.1748296124672
20.8	37.0368124352547
20.825	37.0355690372618
20.85	36.9970236994817
20.875	37.1101729168361
20.9	37.1437446626446
20.925	37.1449880606375
20.95	37.0766011710277
20.975	37.1101729168361
21	37.0131878733895
21.025	37.033082241276
21.05	37.0442728232122
21.075	37.0877917529638
21.1	37.0355690372618
21.125	36.9957803014888
21.15	37.0007538934605
21.175	37.1275804887368
21.2	37.2531636860203
21.225	37.3041430037294
21.25	37.3464185354882
21.275	37.5577961942821
21.3	37.6324000738564
21.325	37.5366584284027
21.35	37.335227953552
21.375	37.2258089301763
21.4	37.1996975723253
21.425	36.9746425356094
21.45	36.9709123416307
21.475	37.3140901876726
21.5	37.2805184418642
21.525	37.2121315522544
21.55	37.204671164297
21.575	37.1549352445807
21.6	37.0243784553257
21.625	37.0442728232122
21.65	37.0678973850774
21.675	37.0131878733895
21.7	36.9025254520209
21.725	36.7980800206169
21.75	36.6762270173121
21.775	36.6351948835463
21.8	36.6302212915746
21.825	36.4437115926388
21.85	36.5556174120003
21.875	36.5096116862628
21.9	36.4263040207382
21.925	36.4996645023196
21.95	36.5817287698513
21.975	36.691147793227
22	36.7918630306524
22.025	36.9684255456449
22.05	37.0828181609922
22.075	37.1176333047936
22.1	37.2581372779919
22.125	37.1785598064459
22.15	37.125093692751
22.175	37.1922371843679
22.2	37.3240373716159
22.225	37.401128047176
22.25	37.5217376524878
22.275	37.2444599000699
22.3	37.151205050602
22.325	36.8664669102267
22.35	36.7408837129432
22.375	36.6376816795321
22.4	36.6289778935817
22.425	36.6003797397449
22.45	36.5916759537946
22.475	36.58545896383
22.5	36.6165439136527
22.525	36.7408837129432
22.55	36.7408837129432
22.575	36.7669950707942
22.6	36.6538458534398
22.625	36.573024983901
22.65	36.5668079939365
22.675	36.5954061477733
22.7	36.5630777999577
22.725	36.6961213851986
22.75	36.8701971042054
22.775	37.0629237931057
22.8	37.2357561141196
22.825	37.2867354318287
22.85	37.4483771709064
22.875	37.664728421672
22.9	37.8450211306433
22.925	37.914651418246
22.95	38.1222988830612
22.975	38.2056065485858
23	38.3125387759757
23.025	38.2242575184794
23.05	38.1732782007703
23.075	38.150897036898
23.1	38.1148384951037
23.125	38.1782517927419
23.15	38.1956593646426
23.175	38.2093367425645
23.2	37.9643873379622
23.225	37.9357891841253
23.25	37.8897834583878
23.275	37.6585114317074
23.3	37.611262307977
23.325	37.65105104375
23.35	37.5789339601615
23.375	37.5316848364311
23.4	37.5167640605162
23.425	37.4869225086865
23.45	37.4570809568568
23.475	37.3936676592186
23.5	37.3116033916868
23.525	37.3339845555591
23.55	37.4856791106936
23.575	37.6585114317074
23.6	37.8562117125794
23.625	37.6547812377287
23.65	37.7617134651186
23.675	37.9718477259196
23.7	38.0489384014797
23.725	38.242908488373
23.75	38.3025915920325
23.775	38.413254013401
23.8	38.4157408093868
23.825	38.5027786688902
23.85	38.5475409966348
23.875	38.623388274202
23.9	38.6022505083227
23.925	38.5525145886064
23.95	38.5835995384291
23.975	38.5873297324078
24	38.5375938126916
24.025	38.7489714714855
24.05	38.8322791370102
24.075	38.8297923410244
24.1	38.8111413711308
24.125	38.8434697189463
24.15	38.7153997256771
24.175	38.6843147758544
24.2	38.6743675919112
24.225	38.5512711906135
24.25	38.5400806086774
24.275	38.4555295451598
24.3	38.4729371170605
24.325	38.531376822727
24.35	38.5811127424433
24.375	38.518942842798
24.4	38.3896294515358
24.425	38.5077522608618
24.45	38.6283618661737
24.475	38.794977197223
24.5	39.0747417456267
24.525	38.9566189363007
24.55	39.0386832038325
24.575	39.1431286352365
24.6	39.189134360974
24.625	39.2251929027683
24.65	39.2351400867115
24.675	39.1642664011159
24.7	38.9914340801021
24.725	39.0175454379531
24.75	38.9329943744355
24.775	38.9441849563717
24.8	38.9752699061943
24.825	38.9715397122156
24.85	39.1381550432649
24.875	39.1978381469244
24.9	39.1804305750237
24.925	39.0498737857686
24.95	39.0685247556622
24.975	39.0697681536551
25	39.1120436854139
25.025	38.9914340801021
25.05	39.0909059195345
25.075	39.0871757255558
25.1	39.1941079529456
25.125	39.3134741602646
25.15	39.2699552305129
25.175	39.2848760064277
25.2	39.1493456252011
25.225	39.044900193797
25.25	39.1331814512933
25.275	39.0523605817544
25.3	39.0685247556622
25.325	39.0026246620382
25.35	39.110800287421
25.375	39.2525476586122
25.4	39.2910929963923
25.425	39.3942950298034
25.45	39.4676555113848
25.475	39.5733443407818
25.5	39.6641123942639
25.525	39.7772616116183
25.55	39.6429746283845
25.575	39.6641123942639
25.6	39.6504350163419
25.625	39.7275256919021
25.65	39.7076313240156
25.675	39.8618126751359
25.7	39.9476071366463
25.725	39.9500939326322
25.75	39.9426335446747
25.775	40.0135072302703
25.8	39.9675015045328
25.825	39.9675015045328
25.85	39.9960996583696
25.875	39.9040882068946
25.9	39.7076313240156
25.925	39.8182937453842
25.95	39.7610974377105
25.975	39.7983993774977
26	39.9401467486889
26.025	39.9960996583696
26.05	39.9724750965044
26.075	40.0284280061852
26.1	40.0234544142136
26.125	40.1900697452629
26.15	40.3106793505747
26.175	40.1540112034686
26.2	40.1303866416034
26.225	39.9861524744264
26.25	39.7872087955615
26.275	39.6815199661646
26.3	39.4863064812784
26.325	39.5223650230727
26.35	39.5658839528244
26.375	39.3719138659311
26.4	39.1916211569598
26.425	39.1331814512933
26.45	39.1580494111514
26.475	39.1617796051301
26.5	39.2973099863568
26.525	39.2562778525909
26.55	39.2823892104419
26.575	39.3035269763213
26.6	39.255034454598
26.625	39.0921493175274
26.65	39.0697681536551
26.675	38.8932056386625
26.7	38.4754239130463
26.725	38.3585445017132
26.75	38.3324331438622
26.775	38.6283618661737
26.8	38.7601620534216
26.825	38.6942619597977
26.85	38.7701092373649
26.875	38.6731241939183
26.9	38.7738394313436
26.925	38.886988648698
26.95	38.860877290847
26.975	38.9765133041872
27	39.0598209697119
27.025	39.1381550432649
27.05	39.2127589228392
27.075	39.1481022272081
27.1	39.2164891168179
27.125	39.2960665883639
27.15	39.2251929027683
27.175	39.2749288224845
27.2	39.1978381469244
27.225	39.2376268826973
27.25	39.2637382405483
27.275	39.1344248492862
27.3	39.1269644613288
27.325	39.1219908693571
27.35	39.0411699998183
27.375	38.992677478095
27.4	38.9367245684142
27.425	38.9305075784497
27.45	38.8745546687689
27.475	38.7514582674713
27.5	38.5823561404362
27.525	38.3933596455145
27.55	38.3336765418551
27.575	38.2988613980537
27.6	38.1732782007703
27.625	38.1894423746781
27.65	38.5102390568477
27.675	38.5761391504716
27.7	38.426931391323
27.725	38.545054200649
27.75	38.4878578929754
27.775	38.4368785752662
27.8	38.4144974113939
27.825	38.5475409966348
27.85	38.6034939063156
27.875	38.6072241002943
27.9	38.5686787625142
27.925	38.4517993511811
27.95	38.4567729431527
27.975	38.4505559531882
28	38.5114824548406
28.025	38.6097108962801
28.05	38.6557166220176
28.075	38.6880449698331
28.1	38.6395524481098
28.125	38.6830713778615
28.15	38.5550013845922
28.175	38.5550013845922
28.2	38.5214296387838
28.225	38.4455823612166
28.25	38.2715066422098
28.275	38.1794951907348
28.3	38.137219658976
28.325	38.4505559531882
28.35	38.5027786688902
28.375	38.3448671237912
28.4	38.2590726622808
28.425	38.4219577993514
28.45	38.4754239130463
28.475	38.6221448762091
28.5	38.5761391504716
28.525	38.6221448762091
28.55	38.5251598327625
28.575	38.5226730367767
28.6	38.6557166220176
28.625	38.5699221605071
28.65	38.597276916351
28.675	38.5823561404362
28.7	38.5065088628689
28.725	38.5562447825852
28.75	38.4828843010037
28.775	38.3461105217841
28.8	38.2540990703091
28.825	38.0626157794017
28.85	37.9917420938061
28.875	37.8350739467
28.9	37.7542530771611
28.925	37.6609982276932
28.95	37.7181945353669
28.975	37.7231681273385
29	37.7393323012463
29.025	38.0315308295791
29.05	38.0949441272172
29.075	38.0389912175365
29.1	38.01909684965
29.125	37.9867685018345
29.15	37.9469797660615
29.175	37.9730911239125
29.2	37.9755779198983
29.225	37.9519533580331
29.25	37.9581703479976
29.275	38.0514251974655
29.3	38.0974309232031
29.325	38.1409498529547
29.35	38.1807385887277
29.375	38.3224859599189
29.4	38.3100519799899
29.425	38.4045502274507
29.45	38.3361633378409
29.475	38.3025915920325
29.5	38.216797130522
29.525	38.2192839265078
29.55	38.0738063613378
29.575	37.8189097727922
29.6	37.7070039534307
29.625	37.7057605554378
29.65	37.559039592275
29.675	37.8798362744446
29.7	37.7716606490618
29.725	37.7256549233243
29.75	37.5764471641757
29.775	37.5105470705517
29.8	37.4110752311192
29.825	37.4259960070341
29.85	37.3787468833037
29.875	37.361339311403
29.9	37.3513921274598
29.925	37.3128467896797
29.95	37.243216502077
29.975	37.1959673783466
30	37.1897503883821
30.025	37.2519202880274
30.05	37.085304956978
30.075	37.1337974787013
30.1	37.1139031108149
30.125	37.1014691308858
30.15	37.2655976659493
30.175	37.1748296124672
30.2	37.072870977049
30.225	36.993293505503
30.25	36.9970236994817
30.275	37.0032406894463
30.3	37.0156746693753
30.325	36.875170696177
30.35	36.8018102145956
30.375	36.7744554587517
30.4	36.7259629370284
30.425	36.625247699603
30.45	36.7122855591064
30.475	36.6675232313618
30.5	36.8664669102267
30.525	36.9199330239216
30.55	36.8813876861415
30.575	37.046759619198
30.6	37.1474748566233
30.625	37.1723428164814
30.65	37.2345127161267
30.675	37.2121315522544
30.7	37.4235092110483
30.725	37.2917090238003
30.75	37.1710994184885
30.775	37.1226068967652
30.8	37.2295391241551
30.825	37.2792750438713
30.85	37.1698560204956
30.875	37.1213634987723
30.9	37.0840615589851
30.925	36.9211764219145
30.95	36.8515461343118
30.975	36.8055404085743
31	36.6625496393902
31.025	36.5643211979507
31.05	36.481013532426
31.075	36.4051662548588
31.1	36.2298471378591
31.125	36.073178990753
31.15	36.0060354991361
31.175	36.0271732650155
31.2	35.968733559349
31.225	35.9438655994908
31.25	36.1627036462422
31.275	36.1552432582848
31.3	36.0445808369162
31.325	36.2932604354973
31.35	36.3691077130645
31.375	36.4312776127098
31.4	36.5394532380925
31.425	36.6700100273476
31.45	36.6003797397449
31.475	36.6314646895676
31.5	36.6836874052696
31.525	36.6849308032625
31.55	36.730936529
31.575	36.8179743885034
31.6	36.91495943195
31.625	36.9646953516662
31.65	37.0902785489496
31.675	37.1673692245098
31.7	37.0703841810632
31.725	37.0442728232122
31.75	36.980859525574
31.775	36.8552763282905
31.8	36.6687666293547
31.825	36.4200870307736
31.85	36.21741315793
31.875	36.1365922883912
31.9	35.9960883151929
31.925	35.823255994179
31.95	35.5621424156689
31.975	35.8692617199165
32	35.84936735203
32.025	35.8120654122429
32.05	35.8593145359733
32.075	35.9277014255831
32.1	35.9587863754057
32.125	35.9351618135405
32.15	36.0259298670226
32.175	36.1241583084621
32.2	36.1440526763486
32.225	36.1552432582848
32.25	36.1490262683202
32.275	36.1888150040932
32.3	36.0284166630084
32.325	35.9724637533277
32.35	35.8555843419946
32.375	35.9824109372709
32.4	35.9575429774128
32.425	35.8928862817817
32.45	35.8145522082287
32.475	35.9115372516753
32.5	35.9625165693844

